Block-Activated Algorithms for Multicomponent Fully Nonsmooth Minimization

Under consideration are multicomponent minimization problems involving a separable nonsmooth convex function penalizing the components individually, and nonsmooth convex coupling terms penalizing linear mixtures of the components. We investigate block-activated proximal algorithms for solving such problems, i.e., algorithms which, at each iteration, need to use only a block of the underlying functions, as opposed to all of them as in standard methods. For smooth coupling functions, several block-activated algorithms exist and they are well understood. By contrast, in the fully nonsmooth case, few block-activated methods are available and little effort has been devoted to assessing them. Our goal is to shed more light on the implementation, the features, and the behavior of these algorithms, compare their merits, and provide machine learning and image recovery experiments illustrating their performance.

==> figures2/ex1/activation1.txt <==
 norm-iters CE-err DR-err CE-rel-step DR-rel-step DR-time
1 -0.05686948605602712 0 1 1
 50.99549995499955 -3.234391606614598 -2.080348628907295 0.0008053714836067155 0.001484011757555211
 100.9909999099991 -4.404616531735021 -2.792667845697276 0.0005422022473556736 0.001120601594636311
 150.9864998649986 -5.342195926279631 -3.407000633035745 0.0001167747079173238 0.0008726040913902457
 200.9819998199982 -6.170606600625639 -3.955239977569075 0.0001351372546170403 0.0007104119499555496
 250.9774997749977 -6.924167340050325 -4.454370496317916 0.0001939068201273969 0.000594876305758014
 300.9729997299973 -7.624795332155001 -4.919799242208914 6.123396521776338e-05 0.0005279265693309049
 350.9684996849969 -8.284834770017667 -5.355386783592472 7.90088649811142e-07 0.0004493657386153344
 400.9639996399964 -8.904767023659181 -5.769487330072351 0.000122749355223359 0.0004065838793711685
 450.959499594996 -9.497300174192954 -6.162812916466386 4.075271610714996e-05 0.0003638613291109537
 500.9549995499955 -10.06634012926065 -6.538739089403024 2.561625155446618e-05 0.0003281058047386825
 550.950499504995 -10.61300972196157 -6.900566412219222 0.0001950310264752429 0.0003056180261479547
 600.9459994599946 -11.13616880624352 -7.249444620425698 2.40883536479989e-05 0.0002747108927405023
 650.9414994149942 -11.64695258598611 -7.586154422688754 7.570176121593032e-06 0.0002561599730856403
 700.9369993699937 -12.14320907362905 -7.912167479395963 8.072494592070896e-05 0.0002348232141051335
 750.9324993249933 -12.62054923459445 -8.230294310811564 2.25913910291804e-05 0.0002217432390964667
 800.9279992799928 -13.08923992917606 -8.539182507337941 9.513266270418748e-06 0.0002011200058538852
 850.9234992349924 -13.54681568460384 -8.840518259989461 3.597189451715637e-05 0.00018866893466805
 900.918999189992 -13.99166515790621 -9.134641432949431 2.116609908950763e-05 0.0001762929693036778
 950.9144991449915 -14.42765826927181 -9.42092732302963 1.395308247347131e-05 0.0001711947520747627
 1000.909999099991 -14.85618804378363 -9.702798966383352 3.216603187507971e-05 0.0001613760406289434
 1050.905499054991 -15.27501343713429 -9.978503645461963 1.18117626060068e-05 0.0001481996431088026
 1100.90099900999 -15.68363040612918 -10.25059622139561 8.211718937860865e-06 0.000138796827395877
 1150.89649896499 -16.08901068558883 -10.51691508632619 2.729982445911048e-05 0.0001369223870228768
 1200.891998919989 -16.48629265478831 -10.77807693497703 6.611585168992972e-06 0.0001276686658922576
 1250.887498874989 -16.8764802084393 -11.03652738766536 1.121505208107755e-05 0.00012309577289173
 1300.882998829988 -17.26033575937572 -11.28911690273332 2.024859057156363e-05 0.0001157575333893123
 1350.878498784988 -17.63934151710654 -11.53845370730212 4.477577104630769e-06 0.0001094164947638214
 1400.873998739987 -18.01410292982185 -11.78466853616262 3.597590814249311e-07 0.0001044269991582278
 1450.869498694987 -18.38138189848637 -12.02589186133292 1.83517455378773e-05 9.945780609967369e-05
 1500.864998649987 -18.74560970198221 -12.26479659288275 5.508402828683096e-06 9.502388928318653e-05
 1550.860498604986 -19.10655047797941 -12.49991479569022 3.373523420974445e-06 9.213180351283608e-05
 1600.855998559986 -19.46298803660352 -12.73308179662074 3.328261846346658e-05 8.674351887684198e-05
 1650.851498514985 -19.81329310030922 -12.96369499201608 5.665323931449638e-06 8.437757575280946e-05
 1700.846998469985 -20.16262660828793 -13.19143668977485 3.269053468950316e-06 7.856754713993268e-05
 1750.842498424984 -20.50845851139901 -13.41616469213208 2.021776814451512e-05 7.682339252190607e-05
 1800.837998379984 -20.84723991089447 -13.63799611054759 4.460127444518896e-06 7.282922807741091e-05
 1850.833498334983 -21.18564808413176 -13.85746536821001 2.829808788997421e-06 7.174121604983658e-05
 1900.828998289983 -21.52154697502565 -14.07543840234219 9.292740336565602e-06 6.834338114613353e-05
 1950.824498244983 -21.85319226343665 -14.29074203421606 4.89661811120653e-06 6.6642229675771e-05
 2000.819998199982 -22.1817807620156 -14.50342424570716 2.363545768605061e-06 6.28629293758277e-05
 2050.815498154981 -22.50853683312516 -14.71470147413943 9.536578848053293e-06 5.966923909590655e-05
 2100.810998109981 -22.83174107089565 -14.92367547989692 2.083588319958957e-06 5.810542862756103e-05
 2150.806498064981 -23.15172293306133 -15.13052379033603 3.373455023888867e-06 5.621541718677219e-05
 2200.80199801998 -23.47098126015039 -15.33558251953357 9.100432301041048e-06 5.477662077372642e-05
 2250.79749797498 -23.78746245153905 -15.53837540819643 2.621113794793392e-06 5.249773055464711e-05
 2300.792997929979 -24.10178563940047 -15.73986593191625 4.298272081913713e-06 4.94880301114108e-05
 2350.788497884979 -24.41285807244785 -15.94041505707645 6.646319020427031e-06 4.883059791533375e-05
 2400.783997839978 -24.72255400853437 -16.13912029747894 1.973430337804011e-06 4.795555493883082e-05
 2450.779497794978 -25.03138150071334 -16.33626313263147 3.301121825611943e-07 4.644915485642428e-05
 2500.774997749978 -25.33504237910881 -16.53237222307808 6.195335340434792e-06 4.501103588343362e-05
 2550.770497704977 -25.63902453550003 -16.72784380397335 2.209357066349392e-06 4.389628691856135e-05
 2600.765997659977 -25.94185193453804 -16.91998848669713 1.424783472328944e-06 4.080223440173733e-05
 2650.761497614976 -26.24314140441312 -17.11140945781202 1.211523369992534e-05 4.031940185971971e-05
 2700.756997569976 -26.54098986150072 -17.3013031842599 1.73921246391547e-06 3.872275236544352e-05
 2750.752497524975 -26.83921336204861 -17.48997958872293 8.700292667395675e-07 3.743830702977399e-05
 2800.747997479975 -27.13668075576342 -17.67797689837726 7.247609821913475e-06 3.677458760900126e-05
 2850.743497434974 -27.42983135546721 -17.86420686668269 1.231158526567249e-06 3.537756573635276e-05
 2900.738997389974 -27.72365050967662 -18.0498443716478 1.268295454606514e-06 3.457456436153146e-05
 2950.734497344974 -28.01636715595394 -18.23321402656448 3.012963475484327e-06 3.399420862932753e-05
 3000.729997299973 -28.30644855126378 -18.41684358910792 2.436482279921359e-06 3.237687096240801e-05
 3050.725497254973 -28.59557864167503 -18.59824673048582 1.153216687394202e-06 3.132992240355733e-05
 3100.720997209972 -28.88492202580213 -18.77916301259467 3.214741118778374e-06 3.051065256318274e-05
 3150.716497164972 -29.17213520749883 -18.95994223499036 1.460412751474794e-06 2.981643286248608e-05
 3200.711997119971 -29.4568324777891 -19.13874413360042 4.251102058281549e-07 2.892768731012338e-05
 3250.707497074971 -29.74174171338985 -19.31673139701009 3.032505000701899e-06 2.802835010627901e-05
 3300.70299702997 -30.02494094378443 -19.49414807261373 9.395751753820141e-07 2.769112529549227e-05
 3350.69849698497 -30.30763564939766 -19.6703144366948 2.914443132666918e-06 2.678205468522662e-05
 3400.69399693997 -30.58792757429709 -19.84597127521694 3.319310375449835e-06 2.564880533650845e-05
 3450.689496894969 -30.86785075160625 -20.02053394611845 8.5372815285721e-07 2.532075236416349e-05
 3500.684996849969 -31.14695177670473 -20.19526963098214 3.648010450916193e-07 2.489861700627003e-05
 3550.680496804968 -31.42339354249793 -20.36812433887653 2.960080259547011e-06 2.419121868956489e-05
 3600.675996759968 -31.70026673481905 -20.54038533102955 8.652920525838075e-07 2.318937833733075e-05
 3650.671496714967 -31.97678200352946 -20.71171394890644 6.933253534817792e-07 2.264580329603126e-05
 3700.666996669967 -32.25156996002973 -20.88187633023163 5.485113471478484e-06 2.243918339845725e-05
 3750.662496624966 -32.52365024198922 -21.05247035698972 7.588208973666982e-07 2.187983856490546e-05
 3800.657996579966 -32.79700958836895 -21.22258809585771 4.490460982226431e-07 2.076318693606903e-05
 3850.653496534966 -33.06951803933415 -21.39190655310934 3.010044895778267e-06 2.036474258650735e-05
 3900.648996489965 -33.33854514294507 -21.56134208048177 5.843186366989601e-07 2.020980511090603e-05
 3950.644496444964 -33.60863853908823 -21.72927676860646 6.486950528145362e-07 1.935554468980924e-05
 4000.639996399964 -33.87804925737341 -21.89572579135197 1.71594908578275e-06 1.909379653934336e-05
 4050.635496354963 -34.14557861898675 -22.06221205309051 1.106163103963605e-06 1.822058612845538e-05
 4100.630996309963 -34.41209805453413 -22.2283663599521 4.605954069450731e-07 1.808306869776786e-05
 4150.626496264963 -34.67900277239374 -22.39379950934849 1.768891692368925e-06 1.765561045714247e-05
 4200.621996219962 -34.94404768043259 -22.55850824584856 7.941983726999418e-07 1.687469233081632e-05
 4250.617496174962 -35.20705786854539 -22.72260226419654 2.416385890876782e-07 1.680001886542038e-05
 4300.612996129961 -35.47171079504525 -22.8862183577677 1.574037037750464e-06 1.646407009677045e-05
 4350.608496084961 -35.73416504475633 -23.04974558910123 4.018207201796177e-07 1.595997760812387e-05
 4400.60399603996 -35.99582586699449 -23.213979689978 8.877738705153159e-07 1.572533868150587e-05
 4450.59949599496 -36.25641943672751 -23.37615675994062 1.206992276431534e-06 1.585141056623161e-05
 4500.594995949959 -36.51682861202862 -23.53871473106052 4.596216698874065e-07 1.479875632580964e-05
 4550.590495904959 -36.77675591145188 -23.70107047553074 1.370779349338081e-07 1.502967501478404e-05
 4600.585995859959 -37.0341337957433 -23.86325495777012 1.301104698278171e-06 1.46366232555017e-05
 4650.581495814959 -37.29163113376538 -24.02447456123976 3.738482181168049e-07 1.432863028076321e-05
 4700.576995769958 -38.21647829990737 -24.18494614314755 2.703585408460449e-07 1.393127935529004e-05
 4750.572495724958 -38.47052818945765 -24.34540251312247 2.398383129890894e-06 1.366184808414523e-05
 4800.567995679957 -38.7231397627713 -24.50518092635387 3.667997123801759e-07 1.319712055457393e-05
 4850.563495634957 -38.97637084952308 -24.66501749852944 2.351957372408004e-07 1.298341281533118e-05
 4900.558995589956 -39.62072046985577 -24.8235378027751 1.139044258983037e-06 1.258706260604558e-05
 4950.554495544956 -39.86981275426589 -24.98296279192234 3.85003377432231e-07 1.253224026669942e-05
 5000.549995499955 -40.1204894326401 -25.14081477744759 1.537117955953291e-07 1.221319157797552e-05
 5050.545495454955 -40.37054351638037 -25.29912140448851 5.796515408327971e-07 1.17155615577917e-05
 5100.540995409954 -40.61933588916146 -25.45724115848543 4.489626771378864e-07 1.177568849196412e-05
 5150.536495364954 -41.85395046608341 -25.61540847047944 1.911309963501955e-07 1.127646417492511e-05
 5200.531995319953 -42.66056360576669 -25.77299049260198 5.796932839968813e-07 1.118965309880943e-05
 5250.527495274953 -43.52587679110325 -25.9300927528979 1.312267923325926e-07 1.098797698186229e-05
 5300.522995229952 -44.45642039288699 -26.08673876266512 9.963124751110539e-08 1.06847447005856e-05
 5350.518495184951 -44.70312512178779 -26.24382502448099 5.139904745455884e-07 1.048520435235217e-05
 5400.513995139951 -44.94950680498413 -26.40081983656899 1.68113652970485e-07 1.025185201406547e-05
 5450.509495094951 -45.1946308276791 -26.55749136134196 3.34549081947185e-07 1.024727295320984e-05
 5500.504995049951 -46.28147402070766 -26.7131825192865 4.453810488527351e-07 9.953189034904018e-06
 5550.50049500495 -47.47487798622763 -26.86853653952462 1.099851550382672e-07 9.528970603786157e-06
 5600.49599495995 -47.72292488667838 -27.02396556693501 3.527319712817873e-08 9.477892614352938e-06
 5650.491494914949 -47.9683038924307 -27.17894727071227 3.333075884591834e-07 9.219489077819446e-06
 5700.486994869949 -48.21515665923418 -27.33405511105025 1.175459004261152e-07 9.083906169797308e-06
 5750.482494824948 -48.46164172091165 -27.48926052875823 6.077196409578344e-08 8.906151078859405e-06
 5800.477994779948 -48.70760019418162 -27.64367435316121 6.551749793504814e-07 8.670800497278244e-06
 5850.473494734947 -48.95104755874869 -27.79808191998715 1.123082582503612e-07 8.533909974350571e-06
 5900.468994689947 -50.50981909202837 -27.95273748809331 5.283139090768937e-08 8.352746613441592e-06
 5950.464494644946 -50.75264614317429 -28.10790517869068 3.799097576063172e-07 8.280800730865574e-06
 6000.459994599946 -50.9932621619521 -28.26291214966988 1.161295971372664e-07 8.116385051095463e-06
 6050.455494554945 -51.23591225284676 -28.41655473927537 9.684747665473924e-08 7.927071370343668e-06
 6100.450994509945 -51.47780844039234 -28.57137179900281 1.819284639912427e-07 8.060361318396869e-06
 6150.446494464944 -51.71852328275293 -28.72498222110737 1.323512480901391e-07 7.476911860457426e-06
 6200.441994419944 -51.95870164730511 -28.8784705809362 4.08172180564215e-08 7.529348617821478e-06
 6250.437494374944 -52.19967729697024 -29.03250428830678 1.99366552363121e-07 7.337300085848322e-06
 6300.432994329944 -52.43964659216083 -29.18645049675814 4.515920899559396e-08 7.26195265661296e-06
 6350.428494284943 -52.677418397623 -29.34005636790537 2.603951973743364e-08 7.132024027772257e-06
 6400.423994239943 -52.91635312796824 -29.4928271452683 1.393183033771562e-07 6.868602280156098e-06
 6450.419494194942 -53.15507972728631 -29.64584634387144 6.123574488408412e-08 6.797960547111666e-06
 6500.414994149942 -53.393620201526 -29.799027242701 5.237560562008482e-08 6.578544451316236e-06
 6550.410494104941 -53.63131289152744 -29.95179509402178 1.442451354124749e-07 6.596164127259149e-06
 6600.405994059941 -53.86922719056582 -30.10500776698699 5.143267878287848e-08 6.521739624906092e-06
 6650.40149401494 -54.10742189301842 -30.25789660284127 7.850621266338714e-09 6.351234365834816e-06
 6700.39699396994 -54.34457885232052 -30.41020827121281 2.040198908449585e-07 6.222160665895887e-06
 6750.392493924939 -54.58149293612274 -30.56259161161885 4.236509824331436e-08 5.96828158399591e-06
 6800.387993879939 -54.81848338270494 -30.7157270744679 3.354672885823509e-08 5.891714314748642e-06
 6850.383493834938 -55.05517357247004 -30.86853072204786 3.390424026705897e-07 5.851767983431779e-06
 6900.378993789938 -55.28938526245331 -31.02130443626441 4.032425077155959e-08 5.785209919472607e-06
 6950.374493744937 -55.52572024145429 -31.17457278484819 2.529234586538134e-08 5.634399713260011e-06
 7000.369993699937 -55.7614661732897 -31.32715347163564 1.862045648350334e-07 5.556261953813504e-06
 7050.365493654936 -55.99550615591967 -31.479331826124 5.041582129322363e-08 5.510511550578558e-06
 7100.360993609936 -56.23113697092897 -31.63280498032993 4.591237939642696e-08 5.402017739315196e-06
 7150.356493564936 -56.46639894548759 -31.78611898060978 7.479710637432926e-08 5.204787973799671e-06
 7200.351993519936 -56.7014409029524 -31.93830802205143 8.054861011344245e-08 5.221217084712703e-06
 7250.347493474935 -56.93570294466206 -32.09114814693547 3.04594525424635e-08 4.998897463059554e-06
 7300.342993429935 -57.17104872140191 -32.24402352770416 1.080277274123486e-07 4.905073198144953e-06
 7350.338493384934 -57.40468231471445 -32.39678883314707 9.300601643942167e-09 4.85965424192269e-06
 7400.333993339934 -57.63793015342859 -32.54971533344162 4.989503287312954e-08 4.852355294855464e-06
 7450.329493294933 -57.87246577826187 -32.70282430203564 1.134538050612226e-07 4.812538091412331e-06
 7500.324993249933 -58.10664938248504 -32.85551126892978 2.030186693962114e-08 4.700622640935597e-06
 7550.320493204932 -58.34055870001525 -33.00893511444031 3.046280085809959e-08 4.629572468632195e-06
 7600.315993159932 -58.57343741182866 -33.162076239437 1.004841991662231e-07 4.501727580043758e-06
 7650.311493114931 -58.80584617667597 -33.31549666458085 2.440916135596749e-08 4.423778342969632e-06
 7700.306993069931 -59.03999675720847 -33.46821942451757 8.465386360374339e-09 4.307724275306586e-06
 7750.30249302493 -59.27221163420536 -33.62127835591434 9.007909541092967e-08 4.231292438945366e-06
 7800.29799297993 -59.50570140907896 -33.77469822246807 1.916505110463366e-08 4.161106887038843e-06
 7850.293492934929 -59.73847379630701 -33.92820042958211 1.212325866050235e-08 4.169035786580651e-06
 7900.288992889929 -59.97175816521494 -34.08134075056019 1.688724520194541e-07 4.024669830310406e-06
 7950.284492844929 -60.20347157023015 -34.23546711666219 4.196184244384046e-08 4.022465871549862e-06
 8000.279992799928 -60.43640543191445 -34.38957664649796 4.032144048148022e-08 3.80212754521164e-06
 8050.275492754928 -60.67011639117361 -34.54334866920924 1.464680253686144e-07 3.798709077423319e-06
 8100.270992709927 -60.90105014786673 -34.6976812446581 3.081455512004964e-08 3.706193383525457e-06
 8150.266492664927 -61.13374126498285 -34.85178954137525 1.636146158033839e-08 3.620925741401386e-06
 8200.261992619926 -61.36702208843211 -35.00649122777639 5.494399765040557e-08 3.578147238020204e-06
 8250.257492574925 -61.59801763446431 -35.16154518140318 3.392029750498253e-08 3.56281937085482e-06
 8300.252992529926 -61.82994725415199 -35.31596038728453 5.218179050098885e-09 3.539433187694892e-06
 8350.248492484925 -62.06261134857272 -35.47063899516479 6.214098091193895e-08 3.439810217356155e-06
 8400.243992439924 -62.29421709355188 -35.62660875274644 1.816574532453414e-08 3.437553730858163e-06
 8450.239492394923 -62.52502018782893 -35.78228691779984 2.498416094005689e-08 3.364812443844739e-06
 8500.234992349924 -62.75733725185905 -35.93708040363752 6.060177317595918e-08 3.306512536592045e-06
 8550.230492304923 -62.98879468685656 -36.09242847939598 1.431484335175996e-08 3.239711126040103e-06
 8600.225992259922 -63.2204212206551 -36.24798267099636 1.037273954687518e-08 3.116221464567753e-06
 8650.221492214921 -63.45112024697084 -36.40421510023958 3.937943014984775e-08 3.018893973771982e-06
 8700.216992169922 -63.68273482329453 -36.56104559290543 1.028393164838283e-08 3.059029432078038e-06
 8750.212492124921 -63.91531534140113 -36.71730826275046 3.26586963552415e-09 3.059330404379319e-06
 8800.207992079921 -64.14460201606629 -36.8738814593944 5.234911386469753e-08 2.932262736997874e-06
 8850.20349203492 -64.37575556526272 -37.03064904087005 1.70516834848042e-08 2.895329822786136e-06
 8900.198991989921 -64.60799615440148 -37.18809605911981 1.809749846928816e-08 2.863548468850001e-06
 8950.19449194492 -64.83826020001349 -37.34611945075975 1.103159134887558e-07 2.8191344911016e-06
 9000.189991899919 -65.06831606386099 -37.5036391828336 1.338535798454346e-08 2.754986115240144e-06
 9050.185491854918 -65.29892823103442 -37.66283867200107 6.73023491005124e-09 2.708933520198352e-06
 9100.180991809919 -65.53000034087245 -37.82128756808756 5.222074055594377e-08 2.702659153047216e-06
 9150.176491764918 -65.75972082347924 -37.98028023999466 1.367883789051661e-08 2.668596373336215e-06
 9200.171991719917 -65.99194334844178 -38.48918068130028 1.224948316033965e-08 2.522426364908346e-06
 9250.167491674916 -66.22435945940025 -39.01752523243646 3.161522483646413e-08 2.33270791281986e-06
 9300.162991629917 -66.4544366586358 -39.57363676189782 2.770144282769162e-08 2.1643417224683e-06
 9350.158491584916 -66.68539325287102 -39.73269792335146 1.965664888917897e-09 2.168208682412769e-06
 9400.153991539915 -66.91725149597485 -40.32573252982681 3.117017470022985e-08 1.974156221402535e-06
 9450.149491494914 -67.14789812944593 -40.48541805657862 7.908688464271308e-09 1.956514895235325e-06
 9500.144991449915 -67.37884178499114 -40.64599791214099 1.773465970025061e-08 1.922960706373727e-06
 9550.140491404914 -67.61187041395702 -40.80602086237249 3.318170999500558e-08 1.899700543015459e-06
 9600.135991359914 -67.84396552937683 -41.97047205261923 8.533530358737264e-09 1.687156106716672e-06
 9650.131491314913 -68.07609081137643 -42.13176432293993 2.009910202908637e-08 1.618335041069144e-06
 9700.126991269914 -68.30817671229379 -42.86547508180942 3.040113966015492e-08 1.520160491485927e-06
 9750.122491224913 -68.54135554789342 -43.65612582054115 3.214015710924289e-09 1.392494618624915e-06
 9800.117991179912 -68.77503488559765 -43.81856229746001 3.968537124208123e-09 1.381815994918593e-06
 9850.113491134911 -69.00738296595296 -44.68059417946418 3.642274877063908e-08 1.246999467897292e-06
 9900.108991089912 -69.24038312211955 -45.62139739339288 1.238750013610715e-08 1.110946756441636e-06
 9950.104491044911 -69.47472038994552 -45.78700305471583 3.730417396311808e-09 1.127076923531032e-06




==> figures2/ex1/activation10.txt <==
 norm-iters CE-err DR-err CE-rel-step DR-rel-step DR-time
1 -0.05687046798005323 0 1 1
 52 -2.753881623840297 -2.355720558083712 0.006843367360543195 0.005798759483055261
 103 -3.709739543783917 -3.077488826782226 0.002415423042304052 0.003604378265611959
 154 -4.508570643296971 -3.695692130737425 0.001543935998858815 0.002607835399448118
 205 -5.234302152950172 -4.245253430518297 0.001155984493020569 0.001997082374386065
 256 -5.905440031612476 -4.746054783491653 0.0009215454187452698 0.001591019737041368
 307 -6.532038555959937 -5.210332747460003 0.0007537321560214607 0.001308940809684769
 358 -7.128829958701122 -5.645901000562238 0.0006181553835324405 0.001107065834470026
 409 -7.708781802187234 -6.058199016719223 0.0005194900671183408 0.0009540209367310903
 460 -8.264147418441938 -6.451101509266921 0.0004483054482005071 0.000834212562495386
 511 -8.798848677582509 -6.827569772593868 0.0003879319873831185 0.0007399175428987767
 562 -9.317926811182753 -7.189764424624912 0.0003369069744765112 0.0006628377936092127
 613 -9.820240300623452 -7.539343010649198 0.0003018583342149205 0.0005980441106778662
 664 -10.30378856020896 -7.877652759118644 0.0002708688094262298 0.0005431221776535151
 715 -10.7718417354169 -8.20591865615109 0.0002443689838417323 0.0004959266182280728
 766 -11.22721528301486 -8.525167774544805 0.0002195475982537081 0.000455086725530494
 817 -11.67450695462195 -8.836248652327694 0.0001974846532889304 0.0004194905030646816
 868 -12.11159120173484 -9.139819480727549 0.0001795188448596636 0.0003881298478881059
 919 -12.53918445618619 -9.436520119166506 0.0001637530287732053 0.000360723919288416
 970 -12.9597524523299 -9.726866986021294 0.0001491482768186386 0.0003367872234609209
 1021 -13.37334614802333 -10.0112791005373 0.0001378701794027391 0.0003154351153419933
 1072 -13.77791317563597 -10.2901351431257 0.0001272095670804072 0.0002952570084627648
 1123 -14.17448743752744 -10.56377976116262 0.0001176610370397313 0.0002772513433781558
 1174 -14.56351926987693 -10.83256149730539 0.0001083706178318762 0.0002613020082018799
 1225 -14.94589349066961 -11.096775246697 0.0001008029790305297 0.0002459506202303071
 1276 -15.32140903297552 -11.35667072793019 9.40934799246544e-05 0.0002322779145416604
 1327 -15.69090852792786 -11.61249706397964 8.799781960266307e-05 0.0002191863628299178
 1378 -16.05678248559536 -11.86449513345647 8.22797044350938e-05 0.0002076617269510602
 1429 -16.41714366207066 -12.11286878825723 7.7017138200006e-05 0.0001969830529572323
 1480 -16.77226045434987 -12.35778715662954 7.230001873603155e-05 0.0001872579090020563
 1531 -17.12249008461262 -12.59941028478729 6.782525701001561e-05 0.0001782016370139855
 1582 -17.46808032233013 -12.83789273854651 6.381470083522083e-05 0.0001699432498503194
 1633 -17.8092356488116 -13.07336127471026 6.024132469747595e-05 0.0001623208633471011
 1684 -18.14627467483941 -13.30595016986639 5.687013840013222e-05 0.000154918431471899
 1735 -18.47938930070109 -13.53576272047447 5.385035812922308e-05 0.0001479263162169481
 1786 -18.80876607324418 -13.76291786377231 5.111579599264349e-05 0.0001412517996741784
 1837 -19.13453223352796 -13.98754343440943 4.855370924666785e-05 0.0001350665660309411
 1888 -19.45681157875555 -14.20974675142558 4.608626227799634e-05 0.0001292706162158887
 1939 -19.77581172005912 -14.42962557657441 4.367031947668853e-05 0.0001238342418614046
 1990 -20.09202076082586 -14.64727881560698 4.141726503172987e-05 0.0001185967968697192
 2041 -20.40554718413051 -14.86282775612377 3.933822401396982e-05 0.0001135915011540132
 2092 -20.71672562016707 -15.0763428780388 3.731308000635913e-05 0.0001091078140066002
 2143 -21.02729140441201 -15.28789927057003 3.533460558573587e-05 0.0001050640303465532
 2194 -21.33577769279502 -15.49756139176498 3.368080064988823e-05 0.0001010474438375805
 2245 -21.64172719282932 -15.70540229547928 3.214715527159083e-05 9.733082586683972e-05
 2296 -21.94527275909694 -15.91150035505621 3.070450024112021e-05 9.392477232194632e-05
 2347 -22.24649911572207 -16.11590677322914 2.935591518514991e-05 9.064273881573395e-05
 2398 -22.54547977584944 -16.31866132797593 2.805761648669615e-05 8.743413665281671e-05
 2449 -22.84226838388884 -16.51980727065368 2.686636470604481e-05 8.424875635102465e-05
 2500 -23.13692620437351 -16.71939804636742 2.566350540983931e-05 8.130218098369692e-05
 2551 -23.42955626151243 -16.91749731730291 2.460265095658116e-05 7.843935104274565e-05
 2602 -23.72022919364084 -17.11415336694266 2.354583585781165e-05 7.572158054111511e-05
 2653 -24.00902616396927 -17.30942214179365 2.254701749002502e-05 7.326725865607104e-05
 2704 -24.29604154997691 -17.50335354646194 2.160244426038817e-05 7.090747090935446e-05
 2755 -24.58133071969778 -17.6959930021675 2.074065387753202e-05 6.854383481724421e-05
 2806 -24.86496242907879 -17.88739238098744 1.993811289450421e-05 6.638035886651331e-05
 2857 -25.1469736720378 -18.0775976362318 1.914876746099607e-05 6.428130273360799e-05
 2908 -25.42742892390614 -18.26666032652648 1.840020131276306e-05 6.22572533756415e-05
 2959 -25.70636283667827 -18.45461396042995 1.766849415524424e-05 6.04147935331414e-05
 3010 -25.98383990193353 -18.64148759190227 1.69568156515555e-05 5.857091575791195e-05
 3061 -26.25995027578388 -18.82730722458206 1.631719452328609e-05 5.689477352784505e-05
 3112 -26.53474820782936 -19.01210218097301 1.570830331263155e-05 5.525169817322945e-05
 3163 -26.80828055249408 -19.19590076068479 1.514368564111547e-05 5.370126724189598e-05
 3214 -27.08059256127511 -19.3787332646858 1.460369720585416e-05 5.216085286706425e-05
 3265 -27.35170855132092 -19.56062904871823 1.407286002832545e-05 5.066347683863649e-05
 3316 -27.62165200576374 -19.74161511644268 1.356404083617278e-05 4.921198699849427e-05
 3367 -27.8904317977419 -19.92171101468227 1.307400598872779e-05 4.779186860679836e-05
 3418 -28.15805916292872 -20.10094402804327 1.257639795942759e-05 4.644748421975651e-05
 3469 -28.42458264558508 -20.27934274768366 1.213317551594169e-05 4.517904212210328e-05
 3520 -28.69003912739544 -20.45692930652296 1.172109426391182e-05 4.392368203462324e-05
 3571 -28.95444866087151 -20.63372144455158 1.132365684259188e-05 4.27756954881754e-05
 3622 -29.21782637324838 -20.80974270898667 1.093714067673415e-05 4.161607092173972e-05
 3673 -29.4801623410707 -20.98501176040571 1.053420430983268e-05 4.04961525389886e-05
 3724 -29.74151335841345 -21.15955653175322 1.017968592182611e-05 3.940956187404796e-05
 3775 -30.00188557195774 -21.33339986664913 9.835117192041676e-06 3.839207116974757e-05
 3826 -30.26129168508394 -21.50656031033974 9.50991005282446e-06 3.741635303153677e-05
 3877 -30.51973762712964 -21.67905600551099 9.188707598840274e-06 3.646417707722082e-05
 3928 -30.77722484452731 -21.85090466262473 8.853409305412165e-06 3.557778957864471e-05
 3979 -31.03376535656615 -22.02212279014067 8.5565206649027e-06 3.468333415258259e-05
 4030 -31.28938251711993 -22.19273081055151 8.267033371713735e-06 3.382977307139137e-05
 4081 -31.54409584605188 -22.36274120070411 7.999735393963724e-06 3.296223489236392e-05
 4132 -31.79791703222795 -22.53216377149364 7.725494792607041e-06 3.21495949015355e-05
 4183 -32.0508787141635 -22.70101125849685 7.475391111667842e-06 3.139589739111234e-05
 4234 -32.30299783256132 -22.86929849026 7.218687786684854e-06 3.061635637919495e-05
 4285 -32.55430016689737 -23.03703682278186 6.983827975721177e-06 2.98681320223448e-05
 4336 -32.80480457956279 -23.20424387739912 6.763150558304919e-06 2.911005079579976e-05
 4387 -33.0545188915174 -23.37093794172638 6.550106717857345e-06 2.840395397191765e-05
 4438 -33.30345453932597 -23.5371333895875 6.341145665247146e-06 2.775478568500109e-05
 4489 -33.55161122246025 -23.70284615198573 6.139328734210016e-06 2.709393458806418e-05
 4540 -33.798999252462 -23.86809177037663 5.935384987396671e-06 2.647224690032078e-05
 4591 -34.04562763565913 -24.03288928022162 5.747814045314207e-06 2.58888988133371e-05
 4642 -34.29151605907158 -24.19725232992061 5.564272910773022e-06 2.526460497668248e-05
 4693 -34.53667716166317 -24.36119036084072 5.393048283428052e-06 2.467430348083146e-05
 4744 -34.7811305675171 -24.52471745423722 5.229524573483242e-06 2.410423420631241e-05
 4795 -35.02487452311012 -24.687851187701 5.066251645570533e-06 2.353666984905446e-05
 4846 -35.26790799449157 -24.85060546388124 4.908526325686576e-06 2.301229289647994e-05
 4897 -35.51021387750871 -25.01299078515323 4.751493468487363e-06 2.250842629914734e-05
 4948 -35.75181263924133 -25.17501906228838 4.607700165082367e-06 2.20298921602079e-05
 4999 -35.99270021946713 -25.33670393253203 4.458383513891869e-06 2.154547721314867e-05
 5050 -36.23290257148711 -25.49805481191116 4.30891230283992e-06 2.108000911524972e-05
 5101 -36.47243757971736 -25.65908468994646 4.17277683550955e-06 2.062144578019437e-05
 5152 -36.71134165529062 -25.81980800508539 4.046242390957696e-06 2.018943332034297e-05
 5203 -36.94962700590587 -25.98023478330947 3.924674509524737e-06 1.97674353995831e-05
 5254 -37.18731409211153 -26.14037567776792 3.807033969497771e-06 1.935586440648632e-05
 5305 -37.7467353297643 -26.30024084482166 3.542958942786206e-06 1.891839906175589e-05
 5356 -37.98243447630053 -26.4598389840209 3.438480733373091e-06 1.852251142680013e-05
 5407 -38.21760030146838 -26.61918397514743 3.334143106437623e-06 1.811856748861698e-05
 5458 -38.45223432438593 -26.77828654887562 3.235877851065523e-06 1.773342395049108e-05
 5509 -39.06082109228915 -26.93716039558639 3.000587880937889e-06 1.737304692018825e-05
 5560 -39.2938018439349 -27.09581886340665 2.914059365735103e-06 1.702199225114091e-05
 5611 -39.52630050800953 -27.25427202681163 2.830163311192033e-06 1.668299610466232e-05
 5662 -39.75833118452647 -27.41252857711309 2.748852069163399e-06 1.635143916740825e-05
 5713 -39.98990082688317 -27.5705981798817 2.670062117718083e-06 1.602639462150747e-05
 5764 -41.13939050828974 -27.72849066841954 2.336823296337672e-06 1.57163204516198e-05
 5815 -41.37031618620866 -27.88621547322213 2.270409525935276e-06 1.540578202958665e-05
 5866 -42.11957239993793 -28.04377889537049 2.069360051269025e-06 1.509776491111184e-05
 5917 -42.34861451680559 -28.20118615213684 2.010650948521813e-06 1.481088440145073e-05
 5968 -43.79065334026637 -28.35844621705544 1.709422796013096e-06 1.450985456951627e-05
 6019 -44.02023063795351 -28.51556420783726 1.661190253228756e-06 1.422936607127767e-05
 6070 -44.24939093505728 -28.67254649671974 1.614966799791905e-06 1.392984601731578e-05
 6121 -44.47814138566115 -28.82939669009844 1.569731090951749e-06 1.365024479864179e-05
 6172 -44.7064899653088 -28.98612360148155 1.525898450767037e-06 1.339028033118162e-05
 6223 -44.93443462012713 -29.14273693924638 1.482026059382851e-06 1.312989571531485e-05
 6274 -45.16198786644209 -29.29924468215331 1.440980667701126e-06 1.28848782799068e-05
 6325 -45.38915632049034 -29.45565578149619 1.400969969680277e-06 1.264794179540509e-05
 6376 -46.4777617095895 -29.61197884569689 1.243933581175655e-06 1.241611237808657e-05
 6427 -46.70591901133147 -29.7682196830915 1.20958688979301e-06 1.218096765869901e-05
 6478 -47.94037437037123 -29.92438035259728 1.054088673462209e-06 1.195729996719461e-05
 6529 -48.16900881832112 -30.08046482569655 1.025131095158507e-06 1.172958871629777e-05
 6580 -48.39729046919118 -30.23647348761397 9.972546172971703e-07 1.149494163865576e-05
 6631 -49.86962703336306 -30.39241563319712 8.331984370270546e-07 1.127603358876259e-05
 6682 -50.0963034068926 -30.54829861206957 8.105988660758044e-07 1.10650570455651e-05
 6733 -50.32266390046389 -30.70413171618395 7.886637862933018e-07 1.086445695069368e-05
 6784 -50.54870818857647 -30.85992203307904 7.662925083966196e-07 1.066172851798043e-05
 6835 -50.77443968659347 -31.01567246013029 7.454065032113006e-07 1.045469757907966e-05
 6886 -50.99986725608581 -31.17138748927263 7.252676062131836e-07 1.026220676777867e-05
 6937 -51.22499837449084 -31.3270733155543 7.057325054553599e-07 1.007562599100174e-05
 6988 -51.44984379606793 -31.48273585732095 6.868227708755452e-07 9.896978141342767e-06
 7039 -51.67441111825578 -31.63838148896939 6.684602068223611e-07 9.711629646803023e-06
 7090 -51.89869819345387 -31.79401127849198 6.487388888638602e-07 9.530320063848939e-06
 7141 -52.12273915737762 -31.94962794143589 6.312377067714322e-07 9.329058054381337e-06
 7192 -52.34654504149181 -32.10523896048031 6.143644484776275e-07 9.157524603380031e-06
 7243 -52.57012638536143 -32.26085679240553 5.980003961932661e-07 8.987267772309562e-06
 7294 -52.79349703455361 -32.41649026469405 5.821612611846655e-07 8.826068854050636e-06
 7345 -53.01666914357714 -32.57214930116395 5.66781706011379e-07 8.670460939412175e-06
 7396 -53.23964987231236 -32.7278427844568 5.518684371637604e-07 8.519288279574658e-06
 7447 -53.46245477759231 -32.88357879095882 5.373696647294079e-07 8.359001589728514e-06
 7498 -53.68509169640706 -33.0393649874468 5.233137222796767e-07 8.203537498344225e-06
 7549 -53.90757024017842 -33.19521072695401 5.096546580303083e-07 8.057204332962523e-06
 7600 -54.12990203448086 -33.35112393175736 4.964041745429916e-07 7.914403217627135e-06
 7651 -54.35209638235479 -33.50710898381238 4.835228810873113e-07 7.760140886918944e-06
 7702 -54.57416452977438 -33.66317443283118 4.710222382746907e-07 7.622369665288538e-06
 7753 -54.79611564956836 -33.8193307908451 4.588665548644731e-07 7.489132798949391e-06
 7804 -55.01795941411856 -33.97558657399943 4.46938994569369e-07 7.358250994177974e-06
 7855 -55.2397061335417 -34.13194997950462 4.354408033254494e-07 7.229904769877661e-06
 7906 -55.46136759959526 -34.28842834349384 4.242851966486257e-07 7.105255332757002e-06
 7957 -55.68295275607139 -34.44502849346308 4.134360688158185e-07 6.983920933762473e-06
 8008 -55.90447006610619 -34.60175809803611 4.02782721677005e-07 6.864634100214572e-06
 8059 -56.12592786841279 -34.75862308470683 3.925102951802058e-07 6.739835121310663e-06
 8110 -56.34733754274851 -34.915628003721 3.825401791499796e-07 6.614256188704982e-06
 8161 -56.56870818043244 -35.07278350904698 3.72838827494931e-07 6.501103187231329e-06
 8212 -56.79005110290566 -35.23009976077036 3.634176539709762e-07 6.389127544729925e-06
 8263 -57.01137535744471 -35.38758520698859 3.542474623437666e-07 6.268896933657567e-06
 8314 -57.23269212870381 -35.54524833940118 3.453395336318742e-07 6.160970857786469e-06
 8365 -57.45400976865754 -35.70309930273125 3.366577922193967e-07 6.055568506669891e-06
 8416 -57.67533910723444 -35.86114789454048 3.282289396876743e-07 5.953385340464554e-06
 8467 -57.89668879628302 -36.01940408532278 3.200217299241486e-07 5.852275743420131e-06
 8518 -58.11806939143438 -36.177876945596 3.120459926524256e-07 5.752659443600016e-06
 8569 -58.33948940953482 -36.33657382133645 3.042776390002886e-07 5.656260298128224e-06
 8620 -58.56095919865079 -36.49550368129014 2.967271194379002e-07 5.561309209339558e-06
 8671 -58.78248708717055 -36.65467611094458 2.893714811765697e-07 5.466309042980401e-06
 8722 -59.0040833559121 -36.81409770020786 2.822218380817263e-07 5.371568195390228e-06
 8773 -59.22575564414187 -36.97377420009934 2.752546997446147e-07 5.278509028425058e-06
 8824 -59.44751401079212 -37.13371167241321 2.68480796658443e-07 5.186717968503685e-06
 8875 -59.66936589486384 -37.29392165764209 2.618801057972983e-07 5.100490102131871e-06
 8926 -59.89132135065962 -37.45441576659572 2.554614965717017e-07 5.016072033603381e-06
 8977 -60.11338815726602 -37.61520493967149 2.492050994321761e-07 4.92486995233259e-06
 9028 -60.3355773033163 -37.77630056770566 2.431247219532025e-07 4.829414669859055e-06
 9079 -60.55789166769173 -38.28078399202533 2.371944076392728e-07 4.544942341343468e-06
 9130 -60.78033667222708 -38.80383983674521 2.309401161538151e-07 4.269550382437124e-06
 9181 -61.00291900150304 -38.96484222322664 2.251877444131532e-07 4.197615577826658e-06
 9232 -61.2256682404678 -39.12621721366933 2.196557002067671e-07 4.128424096458018e-06
 9283 -61.44858976620014 -39.6912461248378 2.142824873862239e-07 3.864150879104393e-06
 9334 -61.67168461634457 -40.281306891648 2.087985599502508e-07 3.611419679137935e-06
 9385 -61.89496809474149 -40.44325700508148 2.03671802710995e-07 3.551878240350031e-06
 9436 -62.11845223256856 -40.60564497593133 1.987015050188887e-07 3.494194031317007e-06
 9487 -62.3421457765542 -41.24649584033263 1.938223772712543e-07 3.25509043382272e-06
 9538 -62.56606037626246 -41.92313447896679 1.891117356483119e-07 3.022007127504829e-06
 9589 -62.79020683842262 -42.08714770799529 1.845227217217715e-07 2.973362041356257e-06
 9640 -63.01459753921102 -42.2516673729167 1.800614101913037e-07 2.925961654677531e-06
 9691 -63.23924309875117 -43.62656993038922 1.757133322633422e-07 2.509410831336694e-06
 9742 -63.4641560934851 -43.79239409718329 1.714843509107466e-07 2.469790680039365e-06
 9793 -63.68934649114728 -43.95878588567152 1.67361067203047e-07 2.428107838936726e-06
 9844 -63.91482518574097 -45.61340754941591 1.633489606038731e-07 2.009651101924956e-06
 9895 -64.14060107096441 -45.78061584554091 1.594228152220922e-07 1.978177944615422e-06
 9946 -64.36668509616406 -45.94844637948324 1.556058163600279e-07 1.947361214327493e-06
 9997 -64.5930857713156 -46.11691943332291 1.518889273387914e-07 1.916844628241677e-06




==> figures2/ex1/activation4.txt <==
 norm-iters CE-err DR-err CE-rel-step DR-rel-step DR-time
1 -0.0568722455226254 0 1 1
 50.9969998799952 -2.850111624657102 -2.174566418909996 0.007347331043509641 0.002983988173504802
 100.9939997599904 -3.856442884568096 -2.883840544965744 0.003079324772290993 0.002199998957570986
 150.9909996399856 -4.675517498050644 -3.497002819753605 0.0004429559162067348 0.001729107119153683
 200.9879995199808 -5.410347251101034 -4.041738712882055 0.0005761180422693338 0.001413012081241225
 250.984999399976 -6.079159594318923 -4.536138961549312 0.001094321950111438 0.0011864732422529
 300.9819992799712 -6.686107058514837 -4.99637255197467 0.0002115773449602696 0.001019647297694283
 350.9789991599664 -7.268453496222258 -5.428442453789616 0.000328811923179095 0.000892347032281391
 400.9759990399616 -7.81935509519982 -5.837245351691167 0.0006591144723331396 0.0007906776164138153
 450.9729989199568 -8.334971723170989 -6.226582276077849 0.000188521829052314 0.0007082659929767328
 500.969998799952 -8.837552828172676 -6.599248432070947 0.0002452442407026396 0.0006463577108318493
 550.9669986799472 -9.313145996695408 -6.95865814036075 5.9143558842168e-05 0.000587336403724249
 600.9639985599424 -9.777965581905528 -7.304875898998358 0.0001421174767886606 0.0005377713479143271
 650.9609984399376 -10.22904804303769 -7.639519255670239 0.0001548534407152505 0.0004967041939145098
 700.9579983199328 -10.66194187831069 -7.964115450155783 0.0002794104051866791 0.0004575377600719252
 750.954998199928 -11.0820250591904 -8.278836671965253 0.0001149307311253229 0.0004254089869261357
 800.9519980799232 -11.49581143829144 -8.586181486286987 0.000115678527861211 0.0003998132020040756
 850.9489979599184 -11.8962716820985 -8.887519260557642 0.0002414732345766141 0.0003693925522405656
 900.9459978399136 -12.28731541479737 -9.180207946642261 7.879941739946795e-05 0.0003456024567929113
 950.9429977199088 -12.6745687177699 -9.467833774800974 9.308170443225409e-05 0.0003230318706392794
 1000.939997599904 -13.04923577067311 -9.749000498229973 0.0001988661967863532 0.0003073341824227257
 1050.936997479899 -13.41572814606678 -10.02497295413836 6.848636362537141e-05 0.0002938448605593082
 1100.933997359894 -13.77612968104031 -10.29600424241116 0 0.0002763390198157872
 1150.93099723989 -14.1321882487447 -10.56217940433691 0.0001556503802525473 0.0002595831192944072
 1200.927997119885 -14.4790864628979 -10.82347548470814 5.863854043924588e-05 0.0002479964441086317
 1250.92499699988 -14.82109844416168 -11.08025431137083 0.0001269204308012147 0.000234619819635205
 1300.921996879875 -15.15957515673955 -11.33377284118042 0.000127390598368792 0.0002231113742558113
 1350.91899675987 -15.49188075523862 -11.58334978189636 4.503680087557676e-05 0.0002109898702520581
 1400.915996639866 -15.81795151547732 -11.82902752854352 5.527264450090018e-05 0.0002018013106113603
 1450.912996519861 -16.14160664839444 -12.07095484123204 0.0001082529913911983 0.000190259014484129
 1500.909996399856 -16.45982515157239 -12.31038125050055 3.623875872504669e-05 0.0001833004672591489
 1550.906996279851 -16.77340515581563 -12.54612816305156 4.061991581123929e-05 0.0001744571661376305
 1600.903996159846 -17.08553980159801 -12.77940434120633 8.894818414071495e-05 0.0001685128264089886
 1650.900996039842 -17.39072731490969 -13.00959001813186 1.210781470539105e-06 0.0001619722527369643
 1700.897995919837 -17.69694725152635 -13.23753951769451 3.557841693562413e-05 0.0001549116395484324
 1750.894995799832 -17.99873670428835 -13.46244393137471 8.020566599463547e-05 0.0001485577541249068
 1800.891995679827 -18.29255378099245 -13.68417258262613 1.904152819407639e-05 0.0001419269492589167
 1850.888995559822 -18.58836243033355 -13.90382182712283 3.029782900832922e-05 0.0001364444931085579
 1900.885995439818 -18.8801342396431 -14.12109855472094 6.328564298816831e-05 0.0001313066327501985
 1950.882995319813 -19.16537779449288 -14.33563032775422 1.460101217652098e-05 0.0001265209053555152
 2000.879995199808 -19.4529151198806 -14.54837211263547 2.73806328600713e-05 0.0001209920478008132
 2050.876995079803 -19.73681233336062 -14.7594335043628 5.229413265112369e-05 0.0001172884372176776
 2100.873994959798 -20.01566568448047 -14.96815466257747 1.839215899307893e-05 0.0001114620736249333
 2150.870994839794 -20.29609759934316 -15.17514575936003 2.086877641256938e-05 0.0001091206572258478
 2200.867994719789 -20.57025376770199 -15.38028903207053 1.23584926199878e-05 0.0001032406762958948
 2250.864994599784 -20.843134494015 -15.58383394313282 1.882477429838251e-05 0.0001007607075666547
 2300.861994479779 -21.11739487780253 -15.78579772926933 1.88457871086917e-05 9.820500003160648e-05
 2350.858994359774 -21.38477987979307 -15.9857252011465 3.135831235194859e-05 9.39313309062549e-05
 2400.85599423977 -21.65145285103208 -16.18469453465952 1.647840879953165e-05 9.114256574577242e-05
 2450.852994119765 -21.91962918207307 -16.38170661821369 1.750935059366385e-05 8.786142204983668e-05
 2500.84999399976 -22.18449380730114 -16.57820027063679 4.057620158926974e-05 8.538039076568598e-05
 2550.846993879755 -22.44642000670473 -16.77227772373841 1.463222203079802e-05 8.23898440684689e-05
 2600.84399375975 -22.70877763290008 -16.9652077209115 1.422645064953368e-05 7.970573953783846e-05
 2650.840993639746 -22.96687814473277 -17.15714160887691 3.366801743845112e-05 7.695343827122426e-05
 2700.837993519741 -23.22438752924061 -17.34745086084255 1.254117204735334e-05 7.465119394309573e-05
 2750.834993399736 -23.48136919646871 -17.5370115929447 3.449394499817021e-06 7.287651682317016e-05
 2800.831993279731 -23.73710340344843 -17.7249488450159 3.111409630821673e-05 7.087338967311818e-05
 2850.828993159726 -23.98825101746255 -17.91159366796267 1.224176692951307e-05 6.825507019725556e-05
 2900.825993039722 -24.24187148511054 -18.09725533296924 2.552326967735735e-05 6.66110884745563e-05
 2950.822992919717 -24.49336052078774 -18.28130126221776 2.719252286994946e-05 6.422406003682729e-05
 3000.819992799712 -24.74071534194533 -18.46511415730936 9.477010727849809e-06 6.271281099609198e-05
 3050.816992679707 -24.98854432802604 -18.64737257112853 1.398037617833698e-05 6.000088362935481e-05
 3100.813992559702 -25.23621354697568 -18.82833267474746 2.431334901568484e-05 5.87597623439419e-05
 3150.810992439698 -25.47992420468356 -19.00870914897003 8.047825029659044e-06 5.708096488644879e-05
 3200.807992319693 -25.72580789091866 -19.1875999624242 9.217271732247543e-06 5.562341619453277e-05
 3250.804992199688 -25.97055387836386 -19.36594797646097 2.37478044670794e-05 5.425330840908238e-05
 3300.801992079683 -26.2103550842534 -19.5433615952019 8.237979444546493e-07 5.308617222641011e-05
 3350.798991959678 -26.45258282754058 -19.71992903830127 8.824544962477673e-06 5.133234313366263e-05
 3400.795991839674 -26.69544773664969 -19.89569131768025 2.077941016121805e-05 5.015003840993058e-05
 3450.792991719669 -26.93056502502767 -20.07110876975405 4.947844787442695e-06 4.82282535134078e-05
 3500.789991599664 -27.17169247405705 -20.24505005884837 8.065676729224616e-06 4.717336656887188e-05
 3550.786991479659 -27.40945899449885 -20.41856106212826 1.765418592694666e-05 4.599590332812463e-05
 3600.783991359654 -27.64185191602897 -20.59141947221551 3.339664771788903e-06 4.530205471888878e-05
 3650.78099123965 -27.87966572941859 -20.76380917340437 6.176026378542978e-06 4.369750862057158e-05
 3700.777991119645 -28.11649411948938 -20.93503870534355 1.481756954208186e-05 4.298596444161343e-05
 3750.77499099964 -28.34887755202476 -21.10568839684227 5.659826465403562e-06 4.158237181942992e-05
 3800.771990879635 -28.58419627824201 -21.27610744633359 6.667006097307261e-06 4.018485253354803e-05
 3850.76899075963 -28.81664404825214 -21.44524944262912 3.833575882308396e-06 3.941649712174904e-05
 3900.765990639626 -29.04789329481242 -21.61330622922038 5.448667405039052e-06 3.869827588663944e-05
 3950.762990519621 -29.28168882159456 -21.78075830994969 6.884206445554239e-06 3.76384614817533e-05
 4000.759990399616 -29.51150211197646 -21.948562725572 1.17920279675565e-05 3.665562444017057e-05
 4050.756990279611 -29.74009943818105 -22.11516509048169 4.516822390746387e-06 3.592367734582168e-05
 4100.753990159606 -29.97040298840393 -22.28159537865569 6.43192770617306e-06 3.498157524370556e-05
 4150.750990039602 -30.1977474687645 -22.44804086313859 1.315152592013375e-05 3.400644878753753e-05
 4200.747989919597 -30.42473153109921 -22.61352740287524 5.012755963371231e-06 3.339490900151018e-05
 4250.744989799592 -30.65221493689126 -22.77819697346199 4.02339060261951e-06 3.276038719827094e-05
 4300.741989679587 -30.87652696724451 -22.94261140129785 1.153374971334984e-05 3.152836326430749e-05
 4350.738989559582 -31.10223493522793 -23.10698929424629 4.18411285615368e-06 3.119077464384721e-05
 4400.735989439578 -31.32759178647781 -23.27054269529125 1.381793086646453e-06 3.030559133691908e-05
 4450.732989319573 -31.55302391555606 -23.4331723770606 1.056143249110488e-05 2.972960899449445e-05
 4500.729989199568 -31.77705365306721 -23.59471753754219 4.104547746142901e-06 2.888774864979358e-05
 4550.726989079563 -31.99929862676538 -23.75665270007172 8.124547694011106e-06 2.815100434806838e-05
 4600.723988959558 -32.22129538896597 -23.9182569939302 9.629136958546811e-06 2.75716243579565e-05
 4650.720988839554 -32.44094504394351 -24.07948456900572 3.597401789433466e-06 2.713702851746148e-05
 4700.717988719549 -32.66180872581507 -24.23921748946276 4.806279270636052e-06 2.658388966720665e-05
 4750.714988599544 -32.88363264079798 -24.39905895068168 8.616419026705759e-06 2.560401565134169e-05
 4800.711988479539 -33.10292888411069 -24.55934303514692 2.75938814288063e-06 2.549473791828338e-05
 4850.708988359534 -33.32185070867259 -24.71919807857538 3.211745516755883e-06 2.464157260021032e-05
 4900.70598823953 -33.54274211643635 -24.87761761932651 8.315738872150423e-06 2.404955670907372e-05
 4950.702988119525 -33.75807933500569 -25.03648265007784 3.872574032318052e-07 2.384711532091676e-05
 5000.69998799952 -33.97568281876676 -25.19485614475171 3.370140165687273e-06 2.32687798327933e-05
 5050.696987879515 -34.19363837398154 -25.35285228692663 7.650099362382979e-06 2.279897222646119e-05
 5100.69398775951 -34.40694941033853 -25.51046248791652 1.673953798726991e-06 2.219785294086367e-05
 5150.690987639506 -34.623368819175 -25.66807068892659 2.991119152512372e-06 2.169346244611809e-05
 5200.687987519501 -34.84002932629725 -25.82584607220935 6.946474264705164e-06 2.148892282774976e-05
 5250.684987399496 -35.05236853744461 -25.98201011022955 1.855171883648794e-06 2.093181040153238e-05
 5300.681987279491 -35.26664990695009 -26.1390915200479 3.021593895182421e-06 2.084550795771209e-05
 5350.678987159486 -35.47939329347948 -26.29478083341755 4.912953265840063e-06 2.008383610223373e-05
 5400.675987039482 -35.69228812150169 -26.45170912837188 1.992730827183801e-06 1.971393947399242e-05
 5450.672986919477 -35.90561443333996 -26.60806261963625 2.087900461352438e-06 1.922189937466471e-05
 5500.669986799472 -36.11729671427743 -26.7639623132315 1.402388933588973e-06 1.873712373674984e-05
 5550.666986679467 -36.32993140645042 -26.91954940472664 2.152229401051065e-06 1.864259851590105e-05
 5600.663986559463 -36.54330725395354 -27.07520789622748 2.258603584991845e-06 1.833960173525243e-05
 5650.660986439458 -36.7531658890594 -27.23037722701337 4.385821011337552e-06 1.76462856481317e-05
 5700.657986319453 -36.96419613487627 -27.38526822592489 2.054587951624147e-06 1.744924843589134e-05
 5750.654986199448 -37.17466469411046 -27.54015795360537 1.98271778929646e-06 1.718968918318809e-05
 5800.651986079443 -37.38308396803281 -27.69430943654935 4.879483531148718e-06 1.686450629783398e-05
 5850.648985959439 -37.91988616897962 -27.84887382432503 1.731174324434722e-06 1.640738821288744e-05
 5900.645985839434 -38.12850191652666 -28.0031660200016 1.44601104914079e-06 1.620713509898245e-05
 5950.642985719429 -38.33536378571063 -28.15672972493554 4.358233794538495e-06 1.596158526187745e-05
 6000.639985599424 -38.5423242595965 -28.31123316942376 1.670002617756879e-06 1.55070343350427e-05
 6050.636985479419 -39.12968920767105 -28.46624160516942 8.47104016735812e-07 1.541020791993994e-05
 6100.633985359415 -39.33682062877759 -28.62076896400722 3.829587468372823e-06 1.502298063728589e-05
 6150.63098523941 -39.54217169652986 -28.77527731966126 1.386272317674519e-06 1.460966235916076e-05
 6200.627985119405 -39.74817612304292 -28.92891518995729 3.25564804753586e-06 1.43875189033011e-05
 6250.6249849994 -39.95462466691317 -29.08235384629279 3.665110691070882e-06 1.416587774485447e-05
 6300.621984879395 -40.6007385859601 -29.23626999455433 1.299731818591473e-06 1.377778454026503e-05
 6350.618984759391 -40.80570942307255 -29.39023066326835 1.60862279345574e-06 1.376651438804566e-05
 6400.615984639386 -42.0133012034668 -29.54399774257969 2.809220410732491e-06 1.335078511330453e-05
 6450.612984519381 -42.21800661019465 -29.69685995416325 7.597913519077547e-07 1.287666060527937e-05
 6500.609984399376 -42.99606975859231 -29.85041413910642 9.258190216944255e-07 1.288343697839403e-05
 6550.606984279371 -44.52391759258472 -30.00336424001557 2.035587659615516e-06 1.25779169943453e-05
 6600.603984159367 -44.72705298766047 -30.15575139311827 1.42402598466274e-07 1.244845242829216e-05
 6650.600984039362 -44.93341717134953 -30.30863633269743 8.835496882771028e-07 1.221315604792589e-05
 6700.597983919357 -45.13904088625789 -30.46244879087255 1.898712691076024e-06 1.197807981452832e-05
 6750.594983799352 -45.341032757531 -30.61602309608351 4.484114533850783e-07 1.189466685954076e-05
 6800.591983679347 -46.39521710832413 -30.76921607302366 8.540493069511692e-07 1.158198709556463e-05
 6850.588983559343 -47.55833311489393 -30.92221514584499 1.714061160342646e-06 1.125648706564993e-05
 6900.585983439338 -47.7631017591552 -31.07512180935742 3.480625406154737e-07 1.102417430140537e-05
 6950.582983319333 -47.97027698881333 -31.22813245244412 5.872288981735889e-07 1.092791072854619e-05
 7000.579983199328 -48.17788782613103 -31.38041695415582 1.228465755802053e-06 1.068166312131187e-05
 7050.576983079323 -48.38225622503167 -31.53334861798602 4.945863354988599e-07 1.047917472800404e-05
 7100.573982959319 -48.58977950121697 -31.68596996751864 6.165621814379763e-07 1.037533536973961e-05
 7150.570982839314 -48.79290289548969 -31.83887187788433 2.607008276087745e-07 1.011692920882671e-05
 7200.567982719309 -48.99892828299346 -31.99179993632237 5.5522568805718e-07 9.9089051639859e-06
 7250.564982599304 -49.20395371774836 -32.14516291811301 4.674524385375786e-07 9.798917994898906e-06
 7300.561982479299 -50.75888194865571 -32.29769954636104 9.308168327453474e-07 9.581193746966726e-06
 7350.558982359295 -50.96285701033311 -32.45002700082697 3.600056567631474e-07 9.371562660856199e-06
 7400.55598223929 -51.1677409846633 -32.60297343394846 4.23092259901002e-07 9.317802531708137e-06
 7450.552982119285 -51.3727630448243 -32.75585346174936 9.403000407357007e-07 9.142478206966415e-06
 7500.54998199928 -51.57515934566188 -32.90810189204592 3.266113627868307e-07 8.927592920394658e-06
 7550.546981879275 -51.77892157947856 -33.06123898230911 2.473926937709009e-07 8.739903472781588e-06
 7600.543981759271 -51.98495819854077 -33.21373844348522 9.309367238903318e-07 8.610428097055356e-06
 7650.540981639266 -52.18614266426624 -33.36708616929894 3.683337367213731e-07 8.472946051186119e-06
 7700.537981519261 -52.3897799678297 -33.51979211395881 3.79476283468677e-07 8.331721962099925e-06
 7750.534981399256 -52.59457025592497 -33.67275546618735 8.435700789348183e-07 8.065139320206493e-06
 7800.531981279251 -52.79957759886858 -33.82569274401477 3.50906342963245e-07 7.987701723774777e-06
 7850.528981159247 -53.00208112039094 -33.97876368717163 6.879610264861988e-07 7.863102561108946e-06
 7900.525981039242 -53.20313729664201 -34.13200531175364 8.299949661446952e-07 7.767223010039316e-06
 7950.522980919237 -53.40487440916634 -34.28616736094638 2.745641278481804e-07 7.604575576829818e-06
 8000.519980799232 -53.60592006444993 -34.43968120179563 4.064833447375635e-07 7.502404336868224e-06
 8050.516980679227 -53.80594236844644 -34.594069856075 6.676494255660865e-07 7.397531637860418e-06
 8100.513980559223 -54.00820530059767 -34.74831473307749 1.414031705986501e-07 7.167108425170063e-06
 8150.510980439218 -54.21105459544293 -34.90178414159621 3.603284722993715e-07 7.091234302146466e-06
 8200.507980319213 -54.41456533028962 -35.05627645646498 6.552474527277852e-07 6.968872343230877e-06
 8250.504980199208 -54.61675618652382 -35.21068693261269 1.180536355760032e-07 6.856289638031404e-06
 8300.501980079203 -54.82104805999416 -35.36486185056556 2.241081085654565e-07 6.798608738109497e-06
 8350.498979959199 -55.02407014211661 -35.51950611685604 6.288045544504592e-07 6.605223016155151e-06
 8400.495979839194 -55.22168804698384 -35.67472161181385 1.230817992139478e-07 6.56004085440852e-06
 8450.492979719189 -55.42565059476861 -35.82983259947172 3.344937032325365e-07 6.34890732653895e-06
 8500.489979599184 -55.6294440570698 -35.98544253307969 6.074325434970246e-07 6.323691923224665e-06
 8550.486979479179 -55.8294277155725 -36.14104118015743 1.532434109432319e-07 6.176524097598617e-06
 8600.483979359175 -56.03270276855393 -36.29748936245571 2.388579408662766e-07 6.090908678708107e-06
 8650.48097923917 -56.23407620981776 -36.45457058676407 3.193714673762023e-07 5.975013817368854e-06
 8700.477979119165 -56.43620155164079 -36.61121463138292 2.075734869314971e-07 5.885700047647478e-06
 8750.47497899916 -56.64134008989227 -36.76802235484227 2.027842721394155e-07 5.798768332940114e-06
 8800.471978879155 -56.84265914637515 -36.9248521648011 1.762927816739115e-07 5.701754265072906e-06
 8850.468978759151 -57.04346733952991 -37.39077466644681 2.419427198472242e-07 5.379282818859728e-06
 8900.465978639146 -57.24613921823863 -37.54748962972251 1.951715682550344e-07 5.320366856615657e-06
 8950.462978519141 -57.44990373735217 -37.70418678621591 4.241875526695889e-07 5.275297493008783e-06
 9000.459978399136 -57.6526708570026 -37.86170611291319 1.690314527170119e-07 5.08895627097537e-06
 9050.456978279131 -57.85928698906603 -38.01931800348748 1.881561593973751e-07 5.081152402518035e-06
 9100.453978159127 -58.06219791365375 -38.17717887612895 4.331228578875881e-07 4.982050759774113e-06
 9150.450978039122 -58.26613268234724 -38.33577570525902 1.806375260515506e-07 4.883792838687266e-06
 9200.447977919117 -58.46944975969723 -38.49493442544181 1.172284791275556e-07 4.728535342675005e-06
 9250.444977799112 -58.67544040052356 -39.02437536943935 4.289151800303588e-07 4.457677449733396e-06
 9300.441977679107 -58.88039979986363 -39.58171778984898 1.463517460783392e-07 4.238303733276241e-06
 9350.438977559103 -59.0886386065476 -40.16571344518414 1.418205012370722e-07 3.944595174290816e-06
 9400.435977439098 -59.29412613890931 -40.7766649512883 4.129510466029604e-07 3.662136418196697e-06
 9450.432977319093 -59.5009684889072 -40.93623477238942 1.073342959459754e-07 3.603371652680992e-06
 9500.429977199088 -59.71099180032575 -41.09589647162835 3.617440595575351e-07 3.613260618560647e-06
 9550.426977079083 -59.91864682714422 -41.25659418507774 3.942646427690167e-07 3.526226965433221e-06
 9600.423976959079 -60.12448890991361 -41.93082538664498 1.53838682132637e-07 3.213209816740031e-06
 9650.420976839074 -60.33324248623495 -42.09246208727833 1.813110589151869e-07 3.196914012404215e-06
 9700.417976719069 -60.54023079228248 -42.82630640514127 3.158841134808702e-07 2.953716675738425e-06
 9750.414976599064 -60.74794486056269 -43.61435713940575 7.68516529198334e-08 2.678392748412627e-06
 9800.411976479059 -60.9533446607115 -43.77778602584268 1.488025075206575e-07 2.63069753709681e-06
 9850.408976359055 -61.16453242121985 -43.94138247726651 3.190129369102794e-07 2.625749046430899e-06
 9900.40597623905 -61.37068781241534 -46.44094001794068 5.60783350811863e-08 1.979250705834612e-06
 9950.402976119045 -61.58124777451698 -46.60559385750461 1.26010783305481e-07 1.949376571066466e-06




==> figures2/ex1/activation7.txt <==
 norm-iters CE-err DR-err CE-rel-step DR-rel-step DR-time
1 -0.05686938821832796 0 1 1
 51.3974798739937 -2.941985661269265 -2.277464258743005 0.007233950916823434 0.00398315070457549
 101.7949597479874 -4.056622147971921 -2.991166820376157 0.001843186345584599 0.002902104082060599
 152.1924396219811 -5.044335511880872 -3.604323464569696 0.001138922543496613 0.002239808719072835
 202.5899194959748 -5.923465125920297 -4.149530309066972 0.0008417836757940809 0.001811852173347482
 252.9873993699685 -6.719369287796503 -4.64722356194382 0.0006243684266182473 0.001508960979727805
 303.3848792439622 -7.455584850835651 -5.110068358182707 0.0004920223011726781 0.001295770273633212
 353.7823591179559 -8.14102702518483 -5.543984752772063 0.0004191582226135601 0.001120796401238627
 404.1798389919496 -8.787545863022634 -5.954871793282627 0.0003461948877165249 0.0009933108457342869
 454.5773188659433 -9.403828086198454 -6.347033932483638 0.0002996413051819713 0.0008865324737547274
 504.974798739937 -9.99285407445025 -6.721779607141616 0.0002542148622972141 0.0007979925632290502
 555.3722786139307 -10.55777911768771 -7.08234432434586 0.0002403081173792965 0.0007253867435256954
 605.7697584879245 -11.10020211757119 -7.430401423545696 0.0002043275803491363 0.0006634891552161516
 656.1672383619182 -11.62747058026421 -7.767390018739906 0.0001862541818274548 0.0006128613109212244
 706.5647182359119 -12.13647637659189 -8.094024909996287 0.0001682422677673227 0.0005604349087369517
 756.9621981099056 -12.63075807254267 -8.411252953385983 0.0001508881510293278 0.0005232653018833732
 807.3596779838992 -13.11187254180146 -8.720756932805607 0.0001314495284306476 0.000485130220972061
 857.7571578578929 -13.58191288910436 -9.022768297477432 0.0001205222654953142 0.0004530508905554292
 908.1546377318866 -14.03868496095793 -9.318046364116512 0.0001093510607149967 0.0004218313815499618
 958.5521176058803 -14.48645951106254 -9.60681159211479 0.0001005105075899786 0.0003950230367658214
 1008.949597479874 -14.92389160000393 -9.88973970496529 9.702662746296031e-05 0.000372566544172672
 1059.347077353868 -15.35290377709303 -10.16702182260079 8.552750747050355e-05 0.0003516937038196657
 1109.744557227861 -15.77385948441672 -10.43934381709466 7.926045380571035e-05 0.0003329323110253551
 1160.142037101855 -16.1878301872547 -10.70626311943293 7.449886453110971e-05 0.0003127159056353614
 1210.539516975849 -16.59518566778024 -10.96869374850884 6.771722446158963e-05 0.0002993377918772608
 1260.936996849843 -16.99485658216392 -11.22776581670861 6.167827916968909e-05 0.0002827403556681945
 1311.334476723836 -17.38862457151124 -11.48223232654146 5.886703784497591e-05 0.0002676242204416248
 1361.73195659783 -17.7776753709099 -11.73368039323834 5.602085252122661e-05 0.0002546728340078396
 1412.129436471824 -18.16036728235068 -11.98173187281686 5.156990700102336e-05 0.0002407579620963197
 1462.526916345817 -18.53649157787293 -12.22515291830327 4.891728049046409e-05 0.0002316913901398042
 1512.924396219811 -18.91001927806242 -12.46526033068831 4.544750517467097e-05 0.0002208017942898445
 1563.321876093805 -19.27912494304672 -12.70267520557462 4.309977422985541e-05 0.0002113830400186863
 1613.719355967798 -19.64256929378604 -12.93698349092927 3.942537521783704e-05 0.0002005101058023715
 1664.116835841792 -20.00306900227078 -13.16846197396504 3.867009432214679e-05 0.0001933795821493485
 1714.514315715786 -20.35993660086461 -13.39692573379791 3.513024048124547e-05 0.0001859599443493302
 1764.91179558978 -20.71272903890773 -13.62281858244004 3.394308511760986e-05 0.0001767640619736608
 1815.309275463773 -21.06067041376583 -13.84581470243127 3.21172921340925e-05 0.0001688572349503263
 1865.706755337767 -21.40579170635947 -14.06665044816499 2.958533219169243e-05 0.0001629246608843183
 1916.104235211761 -21.74943613136196 -14.28522018854968 2.734451726098003e-05 0.0001558624990871451
 1966.501715085754 -22.08974118897398 -14.50149746157729 2.752620072876864e-05 0.0001491839055962024
 2016.899194959748 -22.42628115616933 -14.71534346145432 2.615966594430357e-05 0.0001444291023087286
 2067.296674833742 -22.7584678512642 -14.92714342572277 2.422032212137054e-05 0.0001391809218563406
 2117.694154707735 -23.08902418418915 -15.13680159693335 2.364068803042193e-05 0.0001339431674999193
 2168.091634581729 -23.41844721645511 -15.34481899111959 2.276616121088193e-05 0.0001283820576069382
 2218.489114455723 -23.74329641137659 -15.55119760244345 2.200519337916117e-05 0.000124534448239756
 2268.886594329716 -24.06641028919943 -15.7557217537841 2.035899928567475e-05 0.0001193794235340687
 2319.28407420371 -24.38818636867104 -15.95864591921849 2.021538738514377e-05 0.0001161579267900274
 2369.681554077704 -24.70652763512571 -16.16004922483502 1.788810032698333e-05 0.0001117080367718143
 2420.079033951698 -25.02416419395578 -16.35945612133214 1.903655072053407e-05 0.0001082832287411642
 2470.476513825692 -25.33734203756818 -16.55765711772984 1.782748995965817e-05 0.0001042117490794406
 2520.873993699685 -25.65059792266346 -16.75437818669602 1.588032713752068e-05 0.0001015314843361046
 2571.271473573679 -25.96131239174613 -16.94920526936546 1.566711927886369e-05 9.764367675214063e-05
 2621.668953447673 -26.27049184657695 -17.14292962125119 1.588417907007094e-05 9.445235031704544e-05
 2672.066433321666 -26.57936072355287 -17.33459432624478 1.407124375682613e-05 9.168450661190677e-05
 2722.46391319566 -26.88516006339049 -17.52515375308498 1.301527119580775e-05 8.862581401128748e-05
 2772.861393069654 -27.18980575492566 -17.71427981577977 1.331409388615071e-05 8.552105899417421e-05
 2823.258872943647 -27.49297161720246 -17.90274029846911 1.31741731873926e-05 8.324392031296923e-05
 2873.656352817641 -27.7944892740598 -18.09012131230319 1.181305020006204e-05 8.101459582057478e-05
 2924.053832691635 -28.09576728903075 -18.27606379041235 1.191839057131372e-05 7.800735285554884e-05
 2974.451312565629 -28.39570202282796 -18.46079010724321 1.136713997474057e-05 7.59781291522863e-05
 3024.848792439622 -28.69284915193859 -18.64416830152833 1.108771199589578e-05 7.350530656642537e-05
 3075.246272313616 -28.98895763204176 -18.8271874800966 1.023708482955962e-05 7.097909283065255e-05
 3125.64375218761 -29.2846394887582 -19.00894990474592 1.026091060544087e-05 6.976717710730507e-05
 3176.041232061603 -29.5793272169398 -19.18953111712394 9.437434693387222e-06 6.748562750037051e-05
 3226.438711935597 -29.87150883439756 -19.36967097436209 9.136914620513974e-06 6.562721840987855e-05
 3276.836191809591 -30.16176976433477 -19.54840804524657 9.410446039695545e-06 6.382196490368218e-05
 3327.233671683584 -30.45248656651203 -19.72637290771789 8.564401393720262e-06 6.184497566489213e-05
 3377.631151557578 -30.74092522236666 -19.90319066446929 8.024514562165846e-06 6.022701804567499e-05
 3428.028631431572 -31.02772925157785 -20.07931983126088 8.237485068435803e-06 5.881419169375497e-05
 3478.426111305565 -31.31342371929894 -20.25480819902767 7.121391090601754e-06 5.68343010176958e-05
 3528.823591179559 -31.59865571621973 -20.42925907487374 6.927338057963755e-06 5.612093219726325e-05
 3579.221071053553 -31.88345602430986 -20.60343744812664 6.894244562447812e-06 5.4391260735456e-05
 3629.618550927546 -32.16663035355695 -20.77663488760336 6.58119930772029e-06 5.299848079526964e-05
 3680.01603080154 -32.44995208503994 -20.9490532448412 6.617080213374793e-06 5.111179476866943e-05
 3730.413510675534 -32.7298256881676 -21.12037812268091 6.138469955953033e-06 5.020015663262514e-05
 3780.810990549528 -33.00935955016988 -21.29175093890328 5.801084441510112e-06 4.886548918744411e-05
 3831.208470423521 -33.28716508001027 -21.46205712411243 6.105390598745562e-06 4.772834502965625e-05
 3881.605950297515 -33.56350268871679 -21.6315081978485 5.937342332785652e-06 4.677236527766788e-05
 3932.003430171509 -33.84158512510663 -21.80060079665492 5.278130140560585e-06 4.544478830754014e-05
 3982.400910045502 -34.11683890435902 -21.9692344450668 5.240388692684652e-06 4.438677593199302e-05
 4032.798389919496 -34.39189125936512 -22.13677546899192 4.974655904494481e-06 4.308705525657547e-05
 4083.19586979349 -34.66693317291885 -22.30398713972379 4.865761783742418e-06 4.221377479262972e-05
 4133.593349667483 -34.94143614532125 -22.47099036415581 4.627177246493969e-06 4.119660138021903e-05
 4183.990829541477 -35.21364801490569 -22.63738759847124 4.608331348998846e-06 4.008684965315393e-05
 4234.388309415471 -35.48412338576434 -22.80312186375498 4.155179212001576e-06 3.940637675482003e-05
 4284.785789289464 -35.75481472508498 -22.96818716258556 4.401874833391212e-06 3.840699459881811e-05
 4335.183269163458 -36.02326432077867 -23.13282520839333 4.07019238572645e-06 3.747483189379501e-05
 4385.580749037452 -36.29079210720834 -23.296784777997 3.884932635825322e-06 3.642887744798577e-05
 4435.978228911446 -36.55895173492574 -23.45986549334548 3.937658270857651e-06 3.568977863628189e-05
 4486.375708785439 -36.82659550251064 -23.62294839088685 3.600109200848912e-06 3.520439109903544e-05
 4536.773188659433 -37.09199406264923 -23.78548859586759 3.318965862775196e-06 3.420395348378522e-05
 4587.170668533427 -37.3560505149664 -23.94773813338703 3.491174730591662e-06 3.321059199147888e-05
 4637.56814840742 -38.29071166845346 -24.10995956531502 2.906790938812275e-06 3.243649682951365e-05
 4687.965628281414 -38.55275361762476 -24.27184549935259 3.000302293903841e-06 3.196126134741679e-05
 4738.363108155408 -38.81299878494684 -24.43272189981366 2.971843693994084e-06 3.096729302053565e-05
 4788.760588029401 -39.46437547552228 -24.59289139988006 2.649097490080178e-06 3.042473411396917e-05
 4839.158067903396 -39.7237668727163 -24.7531971604441 2.497993320903245e-06 2.971062904065917e-05
 4889.55554777739 -39.98100126650115 -24.91309586801225 2.48069236848494e-06 2.923995988098313e-05
 4939.953027651383 -40.23865823971148 -25.07243823413491 2.409810328771115e-06 2.840880205783896e-05
 4990.350507525377 -40.96087861614738 -25.23138358380269 2.176875674752133e-06 2.768396290467941e-05
 5040.747987399371 -41.71795726528935 -25.39053496855697 2.037001058557872e-06 2.725726744903699e-05
 5091.145467273364 -42.51844231768786 -25.54876687505906 1.789467674452864e-06 2.680623282089939e-05
 5141.542947147358 -43.36714371496049 -25.70690990282526 1.654528342267298e-06 2.625894315108409e-05
 5191.940427021352 -45.01791362104062 -25.86505291051276 1.268753193750818e-06 2.552492539792793e-05
 5242.337906895345 -45.27094878862553 -26.02292972821248 1.296703178427662e-06 2.499305616839595e-05
 5292.735386769339 -45.52315439737242 -26.18000439615882 1.188274726712971e-06 2.452067081546766e-05
 5343.132866643333 -45.7767914607615 -26.33688968763918 1.343014712687016e-06 2.400022528156289e-05
 5393.530346517327 -46.02744719324156 -26.49362331436885 1.133425180547812e-06 2.354010757415371e-05
 5443.92782639132 -48.22739551175103 -26.65014550137741 9.888307450521918e-07 2.313694121676814e-05
 5494.325306265314 -48.48420530262415 -26.80667817178555 9.230860836073403e-07 2.25787645605589e-05
 5544.722786139308 -48.73989372159162 -26.96274925435596 8.361713506922023e-07 2.215610096226843e-05
 5595.120266013301 -48.99529795908097 -27.11852632216699 9.121639844773041e-07 2.1628130156666e-05
 5645.517745887295 -49.24855414657672 -27.27461755262748 8.071829554740055e-07 2.119950684983121e-05
 5695.915225761289 -49.50390693790545 -27.43019542106838 8.396479845015776e-07 2.087690365998498e-05
 5746.312705635282 -49.75754094416356 -27.58583216866981 8.045592646016007e-07 2.028289425521974e-05
 5796.710185509276 -51.48523783065536 -27.74150812969891 6.470353149630396e-07 2.01520552615255e-05
 5847.10766538327 -51.73570766736928 -27.8967482534879 6.311662861018604e-07 1.960343407383852e-05
 5897.505145257263 -51.98510927527614 -28.05187288512872 6.334403208084875e-07 1.947558767257332e-05
 5947.902625131257 -52.23573184283814 -28.20719042343254 6.284661431760015e-07 1.89303632794702e-05
 5998.300105005251 -52.48471471873275 -28.36160966826294 5.538296646826062e-07 1.854477748470399e-05
 6048.697584879244 -52.73502516606357 -28.51643431460455 5.625361668749676e-07 1.817212843306026e-05
 6099.095064753238 -52.9836725525834 -28.6714579633889 5.027552368569734e-07 1.776890004033853e-05
 6149.492544627232 -53.23345131129616 -28.8258799572439 5.29530490056642e-07 1.757394376916507e-05
 6199.890024501226 -53.48366521272926 -28.98057726159939 5.20018084352371e-07 1.715782948357949e-05
 6250.287504375219 -53.73249229574529 -29.13417380029053 4.9802287737339e-07 1.687254641231628e-05
 6300.684984249213 -53.98024248583322 -29.28811147877369 4.755778271280667e-07 1.66892877632707e-05
 6351.082464123207 -54.22798765733962 -29.44222993553446 4.42766868949511e-07 1.616983054360241e-05
 6401.4799439972 -54.47376478669094 -29.59591311869996 4.547333831627199e-07 1.600823742532413e-05
 6451.877423871194 -54.72184306803847 -29.74894660280663 4.1189253456127e-07 1.557085340494678e-05
 6502.274903745188 -54.96504575865166 -29.90293196173322 3.913602772410085e-07 1.535390030700393e-05
 6552.672383619181 -55.21003962158315 -30.05642136567518 3.405719528795389e-07 1.515164472175785e-05
 6603.069863493175 -55.45579486466644 -30.21018044165946 4.2056654801587e-07 1.476754804850812e-05
 6653.467343367169 -55.70118303595465 -30.36414504761929 3.709408961923735e-07 1.448075930008119e-05
 6703.864823241162 -55.9476846595867 -30.51781630132889 3.774858987797015e-07 1.413458899903395e-05
 6754.262303115156 -56.19056253445866 -30.67138155203255 3.63399188061811e-07 1.409475012892914e-05
 6804.65978298915 -56.43742830337811 -30.8250050641 3.454188904372943e-07 1.369915688652845e-05
 6855.057262863143 -56.68028855980872 -30.97812342629364 3.277893155688052e-07 1.346855727581543e-05
 6905.454742737137 -56.92094630698415 -31.13175372396266 3.332829108218146e-07 1.328912484976134e-05
 6955.852222611131 -57.16237809350403 -31.28565262485376 2.827236820101783e-07 1.299128061753562e-05
 7006.249702485125 -57.40567759264766 -31.43844192203294 3.062139265174404e-07 1.273821503184995e-05
 7056.647182359118 -57.64936761456155 -31.59163703157347 3.136903459044236e-07 1.256409274489026e-05
 7107.044662233112 -57.89060047365632 -31.74494849681319 2.9143983193466e-07 1.225113446677742e-05
 7157.442142107106 -58.13335203594363 -31.89810839227661 2.803470353962371e-07 1.2115943703492e-05
 7207.839621981099 -58.37589630388506 -32.05152369033173 2.739884773425666e-07 1.183419614362794e-05
 7258.237101855093 -58.61802100799721 -32.20460366421199 2.603700222434714e-07 1.15653511869872e-05
 7308.634581729087 -58.85899622409064 -32.35794937901695 2.657649003000473e-07 1.145822320862268e-05
 7359.03206160308 -59.10038785068266 -32.51124845910661 2.578272663268111e-07 1.130250866906836e-05
 7409.429541477074 -59.34090542634102 -32.6649434620622 2.490291334157754e-07 1.092374487782527e-05
 7459.827021351068 -59.58167223721797 -32.81857174175428 2.293503238650039e-07 1.083956573382222e-05
 7510.224501225061 -59.82559734491061 -32.97138459411501 2.330440235387645e-07 1.062675094323416e-05
 7560.621981099055 -60.06771135550786 -33.12520236389065 2.189224158619445e-07 1.056196100800737e-05
 7611.019460973049 -60.30934607828992 -33.27894736533017 2.033251842041193e-07 1.030749252283243e-05
 7661.416940847042 -60.55168527078391 -33.43215141237325 2.245542647367477e-07 1.010113259878958e-05
 7711.814420721036 -60.79118781984474 -33.58586864867283 1.884966095827184e-07 9.894271612465929e-06
 7762.21190059503 -61.03036111901362 -33.73991130194583 1.952728899148154e-07 9.759999569372176e-06
 7812.609380469024 -61.26874444452179 -33.89381646665939 1.947513174447103e-07 9.53591251705044e-06
 7863.006860343017 -61.50959356305958 -34.04828624136569 1.965006513905652e-07 9.356062864403549e-06
 7913.404340217011 -61.74948392310203 -34.20275394568401 1.873607301252147e-07 9.246304139111281e-06
 7963.801820091005 -61.98869763270268 -34.35665519601685 1.59469491659035e-07 9.044293434031458e-06
 8014.199299964998 -62.2284625231396 -34.51087820076589 1.765207428954119e-07 8.928367255630607e-06
 8064.596779838992 -62.46712535433247 -34.6659436135914 1.702010108008027e-07 8.72560222227162e-06
 8114.994259712987 -62.70727408500147 -34.82098888317051 1.871392614650886e-07 8.609413706230254e-06
 8165.39173958698 -62.9475629817267 -34.97556224863427 1.895108071781831e-07 8.459601450420046e-06
 8215.789219460974 -63.18518012260625 -35.13090444021594 1.653140727543956e-07 8.328693863843608e-06
 8266.186699334967 -63.42511925982889 -35.28617993669589 1.556890564305535e-07 8.245555790517711e-06
 8316.584179208961 -63.663385825458 -35.44193044933414 1.519576567064636e-07 8.046431989651279e-06
 8366.981659082954 -63.90153620144009 -35.59727077638071 1.236572376121106e-07 7.886228129132666e-06
 8417.379138956949 -64.14100153660993 -35.75261396647389 1.237189275355837e-07 7.807636929881724e-06
 8467.776618830942 -64.37928578001964 -35.9088278136621 1.455338279855771e-07 7.590159616057771e-06
 8518.174098704936 -64.61823274026405 -36.06470364782663 1.274588718298582e-07 7.524942760996473e-06
 8568.571578578929 -64.85902643609674 -36.22149419224991 1.166157248076738e-07 7.441906751830207e-06
 8618.969058452923 -65.09805840339098 -36.37845897710253 1.24695718677574e-07 7.23364339586994e-06
 8669.366538326916 -65.33672135678918 -36.53519014735594 1.135259334123664e-07 7.099586407387209e-06
 8719.764018200911 -65.57482652589998 -36.69265178971851 1.186082975401842e-07 7.012524525442713e-06
 8770.161498074904 -65.81285929835917 -36.85006109888818 1.226278288411739e-07 6.878554790782749e-06
 8820.558977948898 -66.05005054717171 -37.00823315579045 1.003790560187634e-07 6.786065615526082e-06
 8870.956457822891 -66.28944857568328 -37.16635181825484 1.00012070913549e-07 6.671605788987556e-06
 8921.353937696886 -66.52919336735874 -37.32435086233713 1.027067117466917e-07 6.533607815744625e-06
 8971.751417570878 -66.7658155419239 -37.48227278218342 1.052062766110264e-07 6.433947533835061e-06
 9022.148897444873 -67.00602122259768 -37.64136705365494 9.63170151886272e-08 6.325497568958737e-06
 9072.546377318866 -67.24106206717971 -38.13867032971111 9.259565331879971e-08 5.971131871439324e-06
 9122.94385719286 -67.47728424075704 -38.65561002492286 8.694149010230023e-08 5.616687866734432e-06
 9173.341337066853 -67.71625165893407 -38.81450157605838 9.13099138107636e-08 5.533673716150868e-06
 9223.738816940848 -67.95319635633427 -38.97361324504054 9.481313402608581e-08 5.417173775809954e-06
 9274.136296814841 -68.19100494016868 -39.13326159475695 8.189683044231019e-08 5.338173464888241e-06
 9324.533776688835 -68.4281327370244 -39.69379672257585 7.840736846436513e-08 5.001904079511726e-06
 9374.931256562828 -68.66750718580248 -40.28155438195832 7.018362520078533e-08 4.68640550063698e-06
 9425.328736436823 -68.90531345372564 -40.44157779092892 8.34827416487574e-08 4.61519505944665e-06
 9475.726216310815 -69.14340479292997 -40.60187313907421 8.397046303946553e-08 4.538400076932523e-06
 9526.12369618481 -69.38517180142608 -41.2389175276104 6.965866648114069e-08 4.250112659321937e-06
 9576.521176058803 -69.62190939780567 -41.91639613175455 7.308688812620808e-08 3.908727877679767e-06
 9626.918655932797 -69.85905945954643 -42.07836677110235 7.391090302785413e-08 3.859396505508532e-06
 9677.316135806792 -70.09830160350127 -42.2412482474186 7.221243065360311e-08 3.778584491654293e-06
 9727.713615680785 -70.33828153271536 -42.40415017570883 7.28273830647914e-08 3.738359936813333e-06
 9778.111095554779 -70.57671561128517 -43.15871423460226 6.254356129537384e-08 3.41777700563709e-06
 9828.508575428772 -70.81662914271477 -43.97043014413847 6.521904421321156e-08 3.1247447604279e-06
 9878.906055302767 -71.05653701892487 -44.84922194873312 6.791957897833312e-08 2.83490052535731e-06
 9929.303535176759 -71.29874142095684 -46.68736686674201 6.709743789361897e-08 2.32040950908622e-06
 9979.701015050754 -71.54243516056241 -46.85389588010651 5.825621481980965e-08 2.252399034279699e-06




==> figures2/ex2/CE-1.txt <==
 epoch CE-err
 0 0
 0.1 -11.162778988343
 0.2 -11.12826225872217
 0.3 -10.83937958645832
 0.4 -10.6902626155398
 0.5 -10.52838819545136
 0.6000000000000001 -10.30704867379539
 0.7000000000000001 -10.10170705367762
 0.8 -9.974942070286655
 0.9 -9.698473156922272
 1 -9.631247324032486
 1.1 -8.588937046071567
 1.2 -7.831177194280521
 1.3 -6.96272793310606
 1.4 -6.614655555672758
 1.5 -6.681154339583459
 1.6 -6.681154339583459
 1.7 -6.729694018999616
 1.8 -6.784827063672997
 1.9 -6.836341382076093
 2 -6.920028563735815
 2.1 -7.026978465264991
 2.2 -7.026978465264991
 2.3 -7.026978465264991
 2.4 -7.026978465264991
 2.5 -7.026978465264991
 2.6 -7.906459388189015
 2.7 -8.735858444992759
 2.8 -9.88262421201367
 2.9 -10.92857940217575
 3 -10.92857940217575
 3.1 -11.03064935258328
 3.2 -11.03064935258328
 3.3 -11.03064935258328
 3.4 -11.03064935258328
 3.5 -11.03064935258328
 3.6 -11.03064935258328
 3.7 -11.02502775399915
 3.8 -10.99580217572947
 3.9 -10.98123896193775
 4 -10.93305624723638
 4.100000000000001 -10.98617762466355
 4.2 -11.87805120298402
 4.3 -12.08787060698868
 4.4 -12.08787060698868
 4.5 -12.08787060698868
 4.600000000000001 -12.31054212175932
 4.7 -12.31054212175932
 4.800000000000001 -12.37401188773532
 4.9 -12.46987298673047
 5 -12.47664949431972
 5.100000000000001 -12.80677064110051
 5.2 -12.80677064110051
 5.300000000000001 -12.80677064110051
 5.4 -12.85345078531446
 5.5 -13.42844384255514
 5.600000000000001 -13.90140539254941
 5.7 -14.88680335925912
 5.800000000000001 -14.88680335925912
 5.9 -14.88680335925912
 6 -14.88680335925912
 6.100000000000001 -14.61599322367697
 6.2 -14.61599322367697
 6.300000000000001 -14.61599322367697
 6.4 -14.61599322367697
 6.5 -14.61599322367697
 6.600000000000001 -14.63111402686572
 6.7 -14.67527740032669
 6.800000000000001 -14.90992841687533
 6.9 -15.74076436300309
 7 -16.53137452685563
 7.100000000000001 -17.00825058271633
 7.2 -17.00825058271633
 7.300000000000001 -17.00825058271633
 7.4 -17.00825058271633
 7.5 -17.00825058271633
 7.600000000000001 -17.057815305869
 7.7 -17.057815305869
 7.800000000000001 -17.057815305869
 7.9 -17.07587020666029
 8 -17.10831208153753
 8.1 -17.26692349330473
 8.200000000000001 -17.89842429538754
 8.300000000000001 -18.01571809474708
 8.4 -19.05074470332192
 8.5 -19.62776864016618
 8.6 -19.62776864016618
 8.700000000000001 -19.62776864016618
 8.800000000000001 -19.62776864016618
 8.9 -19.62776864016618
 9 -19.62776864016618
 9.1 -19.46193533511682
 9.200000000000001 -19.46193533511682
 9.300000000000001 -19.46193533511682
 9.4 -19.47138591874772
 9.5 -19.49863619437931
 9.600000000000001 -19.89727669244641
 9.700000000000001 -20.16317807736911
 9.800000000000001 -20.56896311031099
 9.9 -21.65689898233291
 10 -21.65689898233291
 10.1 -21.1843737812747
 10.2 -21.1843737812747
 10.3 -21.1843737812747
 10.4 -21.1843737812747
 10.5 -21.1843737812747
 10.6 -21.20372174568136
 10.7 -21.20372174568136
 10.8 -21.21117601430874
 10.9 -21.21535901258519
 11 -21.43617216044975
 11.1 -21.90641501842475
 11.2 -22.26140160263556
 11.3 -23.83805113486642
 11.4 -23.83805113486642
 11.5 -23.83805113486642
 11.6 -23.83805113486642
 11.7 -23.83805113486642
 11.8 -23.83805113486642
 11.9 -23.83805113486642
 12 -23.83805113486642
 12.1 -24.05975092269549
 12.2 -24.05975092269549
 12.3 -24.05975092269549
 12.4 -24.12461205501494
 12.5 -24.42482640143178
 12.6 -24.81619078721123
 12.7 -25.16619456363642
 12.8 -25.16619456363642
 12.9 -25.16619456363642
 13 -25.16619456363642
 13.1 -24.16605662502262
 13.2 -24.16605662502262
 13.3 -24.16605662502262
 13.4 -25.37447595806674
 13.5 -25.37447595806674
 13.6 -25.37447595806674
 13.7 -25.37447595806674
 13.8 -25.51228092573006
 13.9 -26.04950896689508
 14 -26.4329201656599
 14.1 -26.37989215155719
 14.2 -26.37989215155719
 14.3 -26.37989215155719
 14.4 -26.37989215155719
 14.5 -26.37989215155719
 14.6 -26.48624430205336
 14.7 -26.48624430205336
 14.8 -26.48624430205336
 14.9 -26.51375939605785
 15 -26.51375939605785
 15.1 -26.72055286682631
 15.2 -26.72055286682631
 15.3 -28.27030961711296
 15.4 -28.27030961711296
 15.5 -28.2881482765768
 15.6 -28.29246151255964
 15.7 -28.41575176544053
 15.8 -28.41575176544053
 15.9 -28.41575176544053
 16 -28.45029891454956
 16.1 -28.67691351932973
 16.2 -28.67691351932973
 16.3 -28.67691351932973
 16.4 -28.67691351932973
 16.5 -28.67691351932973
 16.6 -28.67691351932973
 16.7 -29.17030962809804
 16.8 -29.17030962809804
 16.9 -29.17030962809804
 17 -29.17030962809804
 17.1 -29.05905428191002
 17.2 -29.05905428191002
 17.3 -29.07002483390526
 17.4 -29.14936297708131
 17.5 -29.20741686297211
 17.6 -29.20741686297211
 17.7 -29.20741686297211
 17.8 -29.46973279371377
 17.9 -29.46973279371377
 18 -29.80987120593511
 18.1 -30.62835652282781
 18.2 -30.62953953304552
 18.3 -30.70659628250085
 18.4 -30.78639741367733
 18.5 -30.78639741367733
 18.6 -30.78639741367733
 18.7 -30.96962050453555
 18.8 -30.96962050453555
 18.9 -30.96962050453555
 19 -30.96962050453555
 19.1 -31.19883925276334
 19.2 -31.19883925276334
 19.3 -31.19883925276334
 19.4 -31.19883925276334
 19.5 -31.26331662160254
 19.6 -31.85329567543494
 19.7 -31.85329567543494
 19.8 -31.85329567543494
 19.9 -31.85329567543494
 20 -31.85329567543494
 20.1 -32.11832796451698
 20.2 -32.11832796451698
 20.3 -32.11832796451698
 20.4 -32.15680920760466
 20.5 -32.38309013411212
 20.6 -32.38309013411212
 20.7 -32.38309013411212
 20.8 -32.38309013411212
 20.9 -32.38309013411212
 21 -32.53826171353447
 21.1 -32.80260529655133
 21.2 -33.15975746791381
 21.3 -33.15975746791381
 21.4 -33.15975746791381
 21.5 -33.15975746791381
 21.6 -33.15975746791381
 21.7 -33.15975746791381
 21.8 -33.15975746791381
 21.9 -33.15975746791381
 22 -33.18968265221903
 22.1 -33.52998058305139
 22.2 -33.52998058305139
 22.3 -33.52998058305139
 22.4 -33.55458866179495
 22.5 -33.66684904665422
 22.6 -33.66684904665422
 22.7 -33.66684904665422
 22.8 -33.66684904665422
 22.9 -33.66684904665422
 23 -33.66684904665422
 23.1 -33.90369860298363
 23.2 -34.01411601953676
 23.3 -34.01411601953676
 23.4 -34.01411601953676
 23.5 -34.01411601953676
 23.6 -34.10741477222903
 23.7 -34.16691907301713
 23.8 -34.47583329329841
 23.9 -34.47583329329841
 24 -34.47583329329841
 24.1 -34.52472062301018
 24.2 -34.63561192174969
 24.3 -34.63561192174969
 24.4 -34.63561192174969
 24.5 -34.6552702053301
 24.6 -34.66165340613321
 24.7 -34.67211271329322
 24.8 -34.76444596508194
 24.9 -34.76444596508194
 25 -35.00771810356775
 25.1 -35.27029472790294
 25.2 -35.27964663541204
 25.3 -35.40183136171086
 25.4 -35.40183136171086
 25.5 -35.40183136171086
 25.6 -35.40183136171086
 25.7 -35.5175808849441
 25.8 -35.5175808849441
 25.9 -35.52617197616564
 26 -35.52617197616564
 26.1 -35.81746677386921
 26.2 -35.81746677386921
 26.3 -35.82638644761332
 26.4 -35.84801677163864
 26.5 -35.97832863792239
 26.6 -35.97832863792239
 26.7 -35.9856218811899
 26.8 -35.98884466733924
 26.9 -35.99219676676103
 27 -35.99597116677054
 27.1 -36.36750275386107
 27.2 -36.60540919768673
 27.3 -36.60540919768673
 27.4 -36.60540919768673
 27.5 -36.60540919768673
 27.6 -36.60540919768673
 27.7 -36.60540919768673
 27.8 -36.60540919768673
 27.9 -36.60540919768673
 28 -36.60540919768673
 28.1 -37.02993981826331
 28.2 -37.10169698119034
 28.3 -37.10169698119034
 28.4 -37.10169698119034
 28.5 -37.10169698119034
 28.6 -37.13780146387927
 28.7 -37.13780146387927
 28.8 -37.13780146387927
 28.9 -37.13780146387927
 29 -37.14380204929284
 29.1 -37.47953017902211
 29.2 -37.47953017902211
 29.3 -37.47953017902211
 29.4 -37.50322881825807
 29.5 -37.50322881825807
 29.6 -37.5479984050666
 29.7 -37.57439754797267
 29.8 -37.57439754797267
 29.9 -37.57439754797267
 30 -37.57439754797267
 30.1 -37.91349871921804
 30.2 -38.02276785169251
 30.3 -38.02276785169251
 30.4 -38.02276785169251
 30.5 -38.02276785169251
 30.6 -38.02276785169251
 30.7 -38.02276785169251
 30.8 -38.09245796932969
 30.9 -38.09245796932969
 31 -38.1073230666643
 31.1 -38.4297015944347
 31.2 -38.45143017781999
 31.3 -38.45143017781999
 31.4 -38.45143017781999
 31.5 -38.45143017781999
 31.6 -38.54429350568829
 31.7 -38.54429350568829
 31.8 -38.54429350568829
 31.9 -38.54429350568829
 32 -38.62424867352712
 32.1 -39.00872082604087
 32.2 -39.09321192422134
 32.3 -39.09321192422134
 32.4 -39.09321192422134
 32.5 -39.09321192422134
 32.6 -39.09321192422134
 32.7 -39.09321192422134
 32.8 -39.09321192422134
 32.9 -39.09321192422134
 33 -39.09321192422134
 33.1 -39.3840044959255
 33.2 -39.47800409783658
 33.3 -39.47800409783658
 33.4 -39.47800409783658
 33.5 -39.47800409783658
 33.6 -39.50001625345419
 33.7 -39.5299935633162
 33.8 -39.5299935633162
 33.9 -39.5299935633162
 34 -39.5299935633162
 34.1 -39.89253800423249
 34.2 -39.89253800423249
 34.3 -39.93370299653702
 34.4 -39.93370299653702
 34.5 -39.94028811266437
 34.6 -39.95669516804527
 34.7 -39.95669516804527
 34.8 -39.97532976288613
 34.9 -40.0021157918133
 35 -40.0021157918133
 35.1 -40.30518308818026
 35.2 -40.36257605205864
 35.3 -40.36257605205864
 35.4 -40.36257605205864
 35.5 -40.36257605205864
 35.6 -40.36257605205864
 35.7 -40.42471553882422
 35.8 -40.42471553882422
 35.9 -40.42471553882422
 36 -40.42471553882422
 36.1 -40.68941881632097
 36.2 -40.69431363700879
 36.3 -40.74269554082382
 36.4 -40.8218300557029
 36.5 -40.8218300557029
 36.6 -40.8218300557029
 36.7 -40.8218300557029
 36.8 -40.8218300557029
 36.9 -40.82809835624273
 37 -40.82994461796875
 37.1 -41.10191986044385
 37.2 -41.10191986044385
 37.3 -41.10191986044385
 37.4 -41.10191986044385
 37.5 -41.10191986044385
 37.6 -41.27574064240573
 37.7 -41.27574064240573
 37.8 -41.27574064240573
 37.9 -41.27574064240573
 38 -41.28486026127916
 38.1 -41.59626504430314
 38.2 -41.61643622789985
 38.3 -41.62234066311331
 38.40000000000001 -41.63763505064404
 38.5 -41.63763505064404
 38.6 -41.6478806038542
 38.7 -41.6478806038542
 38.8 -41.7259044606235
 38.90000000000001 -41.7259044606235
 39 -41.7259044606235
 39.1 -42.05165279698311
 39.2 -42.05165279698311
 39.3 -42.11835931159212
 39.40000000000001 -42.11835931159212
 39.5 -42.11835931159212
 39.6 -42.11835931159212
 39.7 -42.12794324910089
 39.8 -42.12794324910089
 39.90000000000001 -42.12794324910089
 40 -42.17614876002169
 40.1 -42.56960277474998
 40.2 -42.67753856432378
 40.3 -42.67753856432378
 40.40000000000001 -42.67753856432378
 40.5 -42.67753856432378
 40.6 -42.67753856432378
 40.7 -42.67753856432378
 40.8 -42.67753856432378
 40.90000000000001 -42.67753856432378
 41 -42.67753856432378
 41.1 -42.9601648616961
 41.2 -43.07747455009792
 41.3 -43.07747455009792
 41.40000000000001 -43.07747455009792
 41.5 -43.07747455009792
 41.6 -43.07747455009792
 41.7 -43.07747455009792
 41.8 -43.07747455009792
 41.90000000000001 -43.09921136240497
 42 -43.09921136240497
 42.1 -43.40581533599778
 42.2 -43.48020139205304
 42.3 -43.48020139205304
 42.40000000000001 -43.48020139205304
 42.5 -43.48020139205304
 42.6 -43.48020139205304
 42.7 -43.48020139205304
 42.8 -43.53948904266908
 42.90000000000001 -43.53948904266908
 43 -43.53948904266908
 43.1 -43.81927601915549
 43.2 -43.84899579217723
 43.3 -43.85134959572831
 43.40000000000001 -43.98452226361569
 43.5 -43.98452226361569
 43.6 -43.98452226361569
 43.7 -43.98452226361569
 43.8 -43.98452226361569
 43.90000000000001 -43.98452226361569
 44 -43.98452226361569
 44.1 -44.3548591005706
 44.2 -44.44007183205648
 44.3 -44.44007183205648
 44.40000000000001 -44.44007183205648
 44.5 -44.44007183205648
 44.6 -44.44007183205648
 44.7 -44.44007183205648
 44.8 -44.44007183205648
 44.90000000000001 -44.45152241770089
 45 -44.45152241770089
 45.1 -44.70962995387067
 45.2 -44.76384880177616
 45.3 -44.76384880177616
 45.40000000000001 -44.76537119086251
 45.5 -44.76904914631037
 45.6 -44.78270509688777
 45.7 -44.78270509688777
 45.8 -44.78270509688777
 45.90000000000001 -44.78270509688777
 46 -44.86954853641037
 46.1 -45.19360211406011
 46.2 -45.19360211406011
 46.3 -45.20748137904661
 46.40000000000001 -45.20748137904661
 46.5 -45.21034884722525
 46.6 -45.22589088742678
 46.7 -45.22589088742678
 46.8 -45.22589088742678
 46.90000000000001 -45.23028261548156
 47 -45.23028261548156
 47.1 -45.52941837301443
 47.2 -45.52941837301443
 47.3 -45.53756548400237
 47.40000000000001 -45.56457340351551
 47.5 -45.56457340351551
 47.6 -45.61472046733239
 47.7 -45.61472046733239
 47.8 -45.61472046733239
 47.90000000000001 -45.61472046733239
 48 -45.61472046733239
 48.1 -45.81287183405472
 48.2 -45.98100873235809
 48.3 -45.98100873235809
 48.40000000000001 -45.98100873235809
 48.5 -45.98100873235809
 48.6 -45.98100873235809
 48.7 -45.98100873235809
 48.8 -45.98100873235809
 48.90000000000001 -45.98100873235809
 49 -46.03177728451322
 49.1 -46.37538498143946
 49.2 -46.37538498143946
 49.3 -46.39406948236675
 49.40000000000001 -46.39406948236675
 49.5 -46.39406948236675
 49.6 -46.39406948236675
 49.7 -46.40566742917677
 49.8 -46.40566742917677
 49.90000000000001 -46.40566742917677
 50 -46.45755147037056
 50.1 -46.71636040450718
 50.2 -46.71636040450718
 50.3 -46.71636040450718
 50.40000000000001 -46.71897536720106
 50.5 -46.7376121019383
 50.6 -46.7376121019383
 50.7 -46.7376121019383
 50.8 -46.73879638050705
 50.90000000000001 -46.74844787250106
 51 -46.74844787250106
 51.1 -47.0210950269969
 51.2 -47.0210950269969
 51.3 -47.0210950269969
 51.40000000000001 -47.0210950269969
 51.5 -47.0210950269969
 51.6 -47.0345795769212
 51.7 -47.0345795769212
 51.8 -47.04569326326882
 51.90000000000001 -47.05462823267315
 52 -47.05462823267315
 52.1 -47.36685673432714
 52.2 -47.36685673432714
 52.3 -47.36685673432714
 52.40000000000001 -47.36685673432714
 52.5 -47.37351175343035
 52.6 -47.38181134486253
 52.7 -47.38287080044089
 52.8 -47.38580580513413
 52.90000000000001 -47.40955573429861
 53 -47.40955573429861
 53.1 -47.65844190329331
 53.2 -47.69303599194514
 53.3 -47.69303599194514
 53.40000000000001 -47.69303599194514
 53.5 -47.69303599194514
 53.6 -47.69490950400078
 53.7 -47.69716329938969
 53.8 -47.70850599116204
 53.90000000000001 -47.70850599116204
 54 -47.70850599116204
 54.1 -47.95727613493802
 54.2 -47.95727613493802
 54.3 -47.95727613493802
 54.40000000000001 -47.96203264284199
 54.5 -47.96973872568014
 54.6 -47.97653382572104
 54.7 -47.98479640582758
 54.8 -47.98479640582758
 54.90000000000001 -47.98479640582758
 55 -47.98479640582758
 55.1 -48.23468237489325
 55.2 -48.26353073179371
 55.3 -48.26353073179371
 55.40000000000001 -48.26353073179371
 55.5 -48.26353073179371
 55.6 -48.26353073179371
 55.7 -48.26865316061377
 55.8 -48.28057800208952
 55.90000000000001 -48.29398620200418
 56 -48.29398620200418
 56.1 -48.51443014803473
 56.2 -48.51999764280946
 56.3 -48.51999764280946
 56.40000000000001 -48.52235011448212
 56.5 -48.54122710385102
 56.6 -48.54122710385102
 56.7 -48.54122710385102
 56.8 -48.54122710385102
 56.90000000000001 -48.55249324462676
 57 -48.55249324462676
 57.1 -48.78404579434705
 57.2 -48.78404579434705
 57.3 -48.78404579434705
 57.40000000000001 -48.78404579434705
 57.5 -48.78404579434705
 57.6 -48.78404579434705
 57.7 -48.78404579434705
 57.8 -48.78404579434705
 57.90000000000001 -48.78404579434705
 58 -48.78404579434705
 58.1 -48.99821473409992
 58.2 -49.0062350177167
 58.3 -49.0062350177167
 58.40000000000001 -49.00958722873118
 58.5 -49.02604118286432
 58.6 -49.02604118286432
 58.7 -49.06976795884062
 58.8 -49.06976795884062
 58.90000000000001 -49.06976795884062
 59 -49.06976795884062
 59.1 -49.24951518288335
 59.2 -49.294977136317
 59.3 -49.294977136317
 59.40000000000001 -49.294977136317
 59.5 -49.294977136317
 59.6 -49.294977136317
 59.7 -49.29802266854855
 59.8 -49.31316545804783
 59.90000000000001 -49.31316545804783
 60 -49.35245640260183
 60.1 -49.54259489552287
 60.2 -49.54259489552287
 60.3 -49.55390317626566
 60.40000000000001 -49.59578534961146
 60.5 -49.59578534961146
 60.6 -49.59578534961146
 60.7 -49.59578534961146
 60.8 -49.59578534961146
 60.90000000000001 -49.59578534961146
 61 -49.59578534961146
 61.1 -49.80016683984894
 61.2 -49.80016683984894
 61.3 -49.8002410327928
 61.40000000000001 -49.80751162463805
 61.5 -49.80751162463805
 61.6 -49.8168158222301
 61.7 -49.8168158222301
 61.8 -49.8168158222301
 61.90000000000001 -49.8168158222301
 62 -49.82634250284858
 62.1 -50.02695522961756
 62.2 -50.02695522961756
 62.3 -50.02695522961756
 62.40000000000001 -50.02695522961756
 62.5 -50.02695522961756
 62.6 -50.02695522961756
 62.7 -50.05536878381777
 62.8 -50.05536878381777
 62.90000000000001 -50.05805129943069
 63 -50.06024724794204
 63.1 -50.23847168423777
 63.2 -50.28203571714152
 63.3 -50.28203571714152
 63.40000000000001 -50.28203571714152
 63.5 -50.28203571714152
 63.6 -50.28203571714152
 63.7 -50.28203571714152
 63.8 -50.31349206698743
 63.90000000000001 -50.31349206698743
 64 -50.31349206698743
 64.10000000000001 -50.54310918398648
 64.2 -50.54310918398648
 64.3 -50.54310918398648
 64.40000000000001 -50.54310918398648
 64.5 -50.54310918398648
 64.60000000000001 -50.54310918398648
 64.7 -50.54310918398648
 64.8 -50.54310918398648
 64.90000000000001 -50.54310918398648
 65 -50.54310918398648
 65.10000000000001 -50.73798332262297
 65.2 -50.73798332262297
 65.3 -50.73798332262297
 65.40000000000001 -50.73798332262297
 65.5 -50.74651008330257
 65.60000000000001 -50.74809041943884
 65.7 -50.763392442
 65.8 -50.763392442
 65.90000000000001 -50.763392442
 66 -50.77890765798027
 66.10000000000001 -50.97801049812262
 66.2 -50.97801049812262
 66.3 -50.97801049812262
 66.40000000000001 -50.97801049812262
 66.5 -50.97801049812262
 66.60000000000001 -50.97801049812262
 66.7 -50.98179208520377
 66.8 -51.01049608799506
 66.90000000000001 -51.01049608799506
 67 -51.01049608799506
 67.10000000000001 -51.19188290722448
 67.2 -51.19188290722448
 67.3 -51.19188290722448
 67.40000000000001 -51.19188290722448
 67.5 -51.20288254319931
 67.60000000000001 -51.20288254319931
 67.7 -51.22483747259628
 67.8 -51.22483747259628
 67.90000000000001 -51.22483747259628
 68 -51.22483747259628
 68.10000000000001 -51.39346950483522
 68.2 -51.39346950483522
 68.3 -51.39346950483522
 68.40000000000001 -51.39346950483522
 68.5 -51.40844110429629
 68.60000000000001 -51.40844110429629
 68.7 -51.41589915456162
 68.8 -51.42887756867822
 68.90000000000001 -51.42887756867822
 69 -51.42887756867822
 69.10000000000001 -51.63548660926827
 69.2 -51.63548660926827
 69.3 -51.63548660926827
 69.40000000000001 -51.63548660926827
 69.5 -51.63548660926827
 69.60000000000001 -51.63548660926827
 69.7 -51.63548660926827
 69.8 -51.63548660926827
 69.90000000000001 -51.63548660926827
 70 -51.63548660926827
 70.10000000000001 -51.81995724393155
 70.2 -51.81995724393155
 70.3 -51.82193785316614
 70.40000000000001 -51.82944285428306
 70.5 -51.87880706550867
 70.60000000000001 -51.87880706550867
 70.7 -51.87880706550867
 70.8 -51.87880706550867
 70.90000000000001 -51.87880706550867
 71 -51.87880706550867
 71.10000000000001 -52.07146869431038
 71.2 -52.07146869431038
 71.3 -52.07146869431038
 71.40000000000001 -52.07146869431038
 71.5 -52.07146869431038
 71.60000000000001 -52.07146869431038
 71.7 -52.07146869431038
 71.8 -52.07146869431038
 71.90000000000001 -52.07146869431038
 72 -52.07146869431038
 72.10000000000001 -52.25594442244481
 72.2 -52.25594442244481
 72.3 -52.25594442244481
 72.40000000000001 -52.25594442244481
 72.5 -52.25594442244481
 72.60000000000001 -52.26018852804918
 72.7 -52.30711361487779
 72.8 -52.30711361487779
 72.90000000000001 -52.30711361487779
 73 -52.30711361487779
 73.10000000000001 -52.50120159098336
 73.2 -52.50120159098336
 73.3 -52.51372767621924
 73.40000000000001 -52.52151679559499
 73.5 -52.52151679559499
 73.60000000000001 -52.52151679559499
 73.7 -52.54590584029224
 73.8 -52.54590584029224
 73.90000000000001 -52.54590584029224
 74 -52.57282561715395
 74.10000000000001 -52.76318478558301
 74.2 -52.76318478558301
 74.3 -52.76318478558301
 74.40000000000001 -52.76318478558301
 74.5 -52.76318478558301
 74.60000000000001 -52.76318478558301
 74.7 -52.76318478558301
 74.8 -52.76318478558301
 74.90000000000001 -52.76318478558301
 75 -52.76318478558301
 75.10000000000001 -52.96802780365782
 75.2 -52.96802780365782
 75.3 -52.96802780365782
 75.40000000000001 -52.96802780365782
 75.5 -52.96802780365782
 75.60000000000001 -52.96802780365782
 75.7 -52.96802780365782
 75.8 -52.96802780365782
 75.90000000000001 -52.96802780365782
 76 -52.96802780365782
 76.10000000000001 -53.14530662476211
 76.2 -53.14530662476211
 76.3 -53.14530662476211
 76.40000000000001 -53.14530662476211
 76.5 -53.14802752013269
 76.60000000000001 -53.17310481284318
 76.7 -53.17310481284318
 76.80000000000001 -53.17310481284318
 76.90000000000001 -53.20324626830591
 77 -53.20324626830591
 77.10000000000001 -53.38316527031638
 77.2 -53.38316527031638
 77.30000000000001 -53.38316527031638
 77.40000000000001 -53.38316527031638
 77.5 -53.38316527031638
 77.60000000000001 -53.38316527031638
 77.7 -53.40873214172981
 77.80000000000001 -53.40873214172981
 77.90000000000001 -53.40873214172981
 78 -53.40873214172981
 78.10000000000001 -53.58254349265154
 78.2 -53.58254349265154
 78.30000000000001 -53.58254349265154
 78.40000000000001 -53.58254349265154
 78.5 -53.58254349265154
 78.60000000000001 -53.58254349265154
 78.7 -53.58254349265154
 78.80000000000001 -53.58254349265154
 78.90000000000001 -53.58254349265154
 79 -53.58254349265154
 79.10000000000001 -53.77345897952287
 79.2 -53.77345897952287
 79.30000000000001 -53.77345897952287
 79.40000000000001 -53.77345897952287
 79.5 -53.80161022665824
 79.60000000000001 -53.80161022665824
 79.7 -53.80161022665824
 79.80000000000001 -53.80161022665824
 79.90000000000001 -53.80161022665824
 80 -53.80245803735405
 80.10000000000001 -53.97854425470946
 80.2 -53.97854425470946
 80.30000000000001 -53.97854425470946
 80.40000000000001 -53.97854425470946
 80.5 -53.97854425470946
 80.60000000000001 -53.97854425470946
 80.7 -53.97854425470946
 80.80000000000001 -54.01543102566973
 80.90000000000001 -54.01543102566973
 81 -54.06288658971921
 81.10000000000001 -54.24806630146459
 81.2 -54.24806630146459
 81.30000000000001 -54.24806630146459
 81.40000000000001 -54.24806630146459
 81.5 -54.24806630146459
 81.60000000000001 -54.24806630146459
 81.7 -54.24806630146459
 81.80000000000001 -54.24806630146459
 81.90000000000001 -54.24806630146459
 82 -54.24806630146459
 82.10000000000001 -54.42062110716338
 82.2 -54.42062110716338
 82.30000000000001 -54.42062110716338
 82.40000000000001 -54.42062110716338
 82.5 -54.42062110716338
 82.60000000000001 -54.42062110716338
 82.7 -54.42062110716338
 82.80000000000001 -54.42062110716338
 82.90000000000001 -54.42062110716338
 83 -54.42062110716338
 83.10000000000001 -54.62576959240135
 83.2 -54.62576959240135
 83.30000000000001 -54.62576959240135
 83.40000000000001 -54.62576959240135
 83.5 -54.62576959240135
 83.60000000000001 -54.62576959240135
 83.7 -54.63169445181962
 83.80000000000001 -54.63797290246404
 83.90000000000001 -54.63797290246404
 84 -54.645423582795
 84.10000000000001 -54.83403902850639
 84.2 -54.83403902850639
 84.30000000000001 -54.83403902850639
 84.40000000000001 -54.83403902850639
 84.5 -54.83403902850639
 84.60000000000001 -54.83403902850639
 84.7 -54.83403902850639
 84.80000000000001 -54.83403902850639
 84.90000000000001 -54.83403902850639
 85 -54.83403902850639
 85.10000000000001 -55.02011295644774
 85.2 -55.02011295644774
 85.30000000000001 -55.02011295644774
 85.40000000000001 -55.02011295644774
 85.5 -55.02011295644774
 85.60000000000001 -55.02011295644774
 85.7 -55.02011295644774
 85.80000000000001 -55.02011295644774
 85.90000000000001 -55.02011295644774
 86 -55.02011295644774
 86.10000000000001 -55.21683358749517
 86.2 -55.21683358749517
 86.30000000000001 -55.21683358749517
 86.40000000000001 -55.21683358749517
 86.5 -55.21683358749517
 86.60000000000001 -55.21683358749517
 86.7 -55.21683358749517
 86.80000000000001 -55.21683358749517
 86.90000000000001 -55.21683358749517
 87 -55.21683358749517
 87.10000000000001 -55.38766516307788
 87.2 -55.38766516307788
 87.30000000000001 -55.38766516307788
 87.40000000000001 -55.38766516307788
 87.5 -55.38766516307788
 87.60000000000001 -55.38766516307788
 87.7 -55.38766516307788
 87.80000000000001 -55.38766516307788
 87.90000000000001 -55.38766516307788
 88 -55.38766516307788
 88.10000000000001 -55.58976041745026
 88.2 -55.58976041745026
 88.30000000000001 -55.58976041745026
 88.40000000000001 -55.58976041745026
 88.5 -55.58976041745026
 88.60000000000001 -55.58976041745026
 88.7 -55.58976041745026
 88.80000000000001 -55.58976041745026
 88.90000000000001 -55.58976041745026
 89 -55.58976041745026
 89.10000000000001 -55.77090860639661
 89.2 -55.77090860639661
 89.30000000000001 -55.77090860639661
 89.40000000000001 -55.77090860639661
 89.5 -55.77090860639661
 89.60000000000001 -55.77090860639661
 89.7 -55.77090860639661
 89.80000000000001 -55.77090860639661
 89.90000000000001 -55.77090860639661
 90 -55.77090860639661
 90.10000000000001 -55.94593844954048
 90.2 -55.94593844954048
 90.30000000000001 -55.94593844954048
 90.40000000000001 -55.94593844954048
 90.5 -55.94593844954048
 90.60000000000001 -55.94593844954048
 90.7 -55.94593844954048
 90.80000000000001 -55.94593844954048
 90.90000000000001 -55.94593844954048
 91 -55.94593844954048
 91.10000000000001 -56.12965109932798
 91.2 -56.12965109932798
 91.30000000000001 -56.12965109932798
 91.40000000000001 -56.12965109932798
 91.5 -56.12965109932798
 91.60000000000001 -56.12965109932798
 91.7 -56.12965109932798
 91.80000000000001 -56.12965109932798
 91.90000000000001 -56.12965109932798
 92 -56.12965109932798
 92.10000000000001 -56.30104908946228
 92.2 -56.30104908946228
 92.30000000000001 -56.30104908946228
 92.40000000000001 -56.30104908946228
 92.5 -56.30104908946228
 92.60000000000001 -56.30104908946228
 92.7 -56.30104908946228
 92.80000000000001 -56.30104908946228
 92.90000000000001 -56.30104908946228
 93 -56.30104908946228
 93.10000000000001 -56.49632506119742
 93.2 -56.49632506119742
 93.30000000000001 -56.49632506119742
 93.40000000000001 -56.49632506119742
 93.5 -56.49632506119742
 93.60000000000001 -56.49632506119742
 93.7 -56.49632506119742
 93.80000000000001 -56.49632506119742
 93.90000000000001 -56.49632506119742
 94 -56.49632506119742
 94.10000000000001 -56.67732317920502
 94.2 -56.67732317920502
 94.30000000000001 -56.67732317920502
 94.40000000000001 -56.67732317920502
 94.5 -56.67732317920502
 94.60000000000001 -56.67732317920502
 94.7 -56.67732317920502
 94.80000000000001 -56.67732317920502
 94.90000000000001 -56.67732317920502
 95 -56.68028124769726
 95.10000000000001 -56.86107576550803
 95.2 -56.86107576550803
 95.30000000000001 -56.86107576550803
 95.40000000000001 -56.86107576550803
 95.5 -56.86107576550803
 95.60000000000001 -56.86107576550803
 95.7 -56.86107576550803
 95.80000000000001 -56.86107576550803
 95.90000000000001 -56.86107576550803
 96 -56.86107576550803
 96.10000000000001 -57.04526666178054
 96.2 -57.04526666178054
 96.30000000000001 -57.04526666178054
 96.40000000000001 -57.04526666178054
 96.5 -57.04526666178054
 96.60000000000001 -57.04526666178054
 96.7 -57.04526666178054
 96.80000000000001 -57.04526666178054
 96.90000000000001 -57.04526666178054
 97 -57.04526666178054
 97.10000000000001 -57.22448985272526
 97.2 -57.22448985272526
 97.30000000000001 -57.22448985272526
 97.40000000000001 -57.22448985272526
 97.5 -57.22448985272526
 97.60000000000001 -57.22448985272526
 97.7 -57.22448985272526
 97.80000000000001 -57.22448985272526
 97.90000000000001 -57.23923430215577
 98 -57.23923430215577
 98.10000000000001 -57.41588036822136
 98.2 -57.41588036822136
 98.30000000000001 -57.41588036822136
 98.40000000000001 -57.41588036822136
 98.5 -57.41588036822136
 98.60000000000001 -57.41588036822136
 98.7 -57.41588036822136
 98.80000000000001 -57.41588036822136
 98.90000000000001 -57.41588036822136
 99 -57.41588036822136
 99.10000000000001 -57.59487630662456
 99.2 -57.59487630662456
 99.30000000000001 -57.59487630662456
 99.40000000000001 -57.59487630662456
 99.5 -57.59487630662456
 99.60000000000001 -57.59487630662456
 99.7 -57.59487630662456
 99.80000000000001 -57.59487630662456
 99.90000000000001 -57.59487630662456
 100 -57.59487630662456




==> figures2/ex2/CE-10.txt <==
 epoch CE-err
0 0
 1 -9.185988933487776
 2 -13.3540376535853
 3 -8.62135099634644
 4 -9.163136230608309
 5 -14.34314830716286
 6 -13.9576159826157
 7 -14.90829663913959
 8 -18.49198319802803
 9 -20.05298582701803
 10 -20.03025515919582
 11 -20.35029557815864
 12 -21.97812244048677
 13 -23.21517058470169
 14 -23.93961223669011
 15 -24.54627083249519
 16 -25.19708378623648
 17 -25.81845932187397
 18 -26.36486365908628
 19 -26.88162305214604
 20 -27.42486986758308
 21 -27.98221145654683
 22 -28.51211037642794
 23 -29.01509859570557
 24 -29.49017400763102
 25 -29.95310672357427
 26 -30.39750990643019
 27 -30.83919847629379
 28 -31.2700676157219
 29 -31.70627167150066
 30 -32.12401539359613
 31 -32.54772451155863
 32 -32.94283793542503
 33 -33.34653345681168
 34 -33.71244911351106
 35 -34.09394582508359
 36 -34.43276450108618
 37 -34.79728957703463
 38 -35.11857025357797
 39 -35.47317725453862
 40 -35.78968640277131
 41 -36.14014531493016
 42 -36.45533041799256
 43 -36.80134385237826
 44 -37.11760827162145
 45 -37.46154443463497
 46 -37.7739283008537
 47 -38.11090471667518
 48 -38.41669358924981
 49 -38.75321517818652
 50 -39.04340896129208
 51 -39.37727129975337
 52 -39.6600280371995
 53 -39.99607887376796
 54 -40.26109917004832
 55 -40.60126120665022
 56 -40.86702469444131
 57 -41.21301382200664
 58 -41.4655499004426
 59 -41.81308704205021
 60 -42.06975834471764
 61 -42.41290093521922
 62 -42.66829862089875
 63 -42.99855542430892
 64 -43.2654675980705
 65 -43.57743005833381
 66 -43.85721911326072
 67 -44.14385362879943
 68 -44.42592702945412
 69 -44.69543917615383
 70 -44.9561237663574
 71 -45.20816410814042
 72 -45.457456670376
 73 -45.70178525774445
 74 -45.93263170588914
 75 -46.1680935811147
 76 -46.38578660205306
 77 -46.61337363808065
 78 -46.81907197824128
 79 -47.03537525570805
 80 -47.23263685683553
 81 -47.43711471624047
 82 -47.62509068390639
 83 -47.81920555388979
 84 -47.99822713210483
 85 -48.18298829651033
 86 -48.35285288486482
 87 -48.53020816457001
 88 -48.69215302300249
 89 -48.86239971888987
 90 -49.01758364226093
 91 -49.18171645933946
 92 -49.33124535879894
 93 -49.49000420623012
 94 -49.63510238120445
 95 -49.7894683195499
 96 -49.93100276873801
 97 -50.08181707443808
 98 -50.22063780100879
 99 -50.36870657606098
 100 -50.50549879411879




==> figures2/ex2/CE-4.txt <==
 epoch CE-err
0 0
 0.4 -8.670654742794659
 0.8 -8.670654742794659
 1.2 -8.232063007072906
 1.6 -7.784569708984712
 2 -8.001946117234784
 2.4 -8.549760189202946
 2.8 -9.324425598225847
 3.2 -10.35406707592717
 3.6 -10.49796194533055
 4 -11.9934836808109
 4.4 -12.61992038195112
 4.800000000000001 -12.61992038195112
 5.2 -13.47171120296132
 5.600000000000001 -13.61874804895389
 6 -14.02325214714725
 6.4 -14.30084036124442
 6.800000000000001 -14.34679549056452
 7.2 -15.83717888383193
 7.600000000000001 -15.80083826851551
 8 -16.25624455560013
 8.4 -17.06400714933409
 8.800000000000001 -17.0262663713509
 9.200000000000001 -17.00629805956931
 9.600000000000001 -17.23588067168023
 10 -17.88681205800796
 10.4 -18.38237194531682
 10.8 -18.38237194531682
 11.2 -19.01129294759408
 11.6 -19.07009336237607
 12 -21.40210904641533
 12.4 -19.61275060841152
 12.8 -19.44380295569796
 13.2 -20.95363418998497
 13.6 -20.37212289908324
 14 -21.03227264892496
 14.4 -21.03479849732125
 14.8 -21.52714902161387
 15.2 -21.58913098583098
 15.6 -22.08387570174636
 16 -21.79690602559903
 16.4 -21.60446621917645
 16.8 -21.60446621917645
 17.2 -21.91305412061838
 17.6 -23.23193396215248
 18 -23.23193396215248
 18.4 -22.67218969456667
 18.8 -22.67218969456667
 19.2 -22.88774968424426
 19.6 -22.60765439742403
 20 -23.07014295638984
 20.4 -23.07014295638984
 20.8 -23.41957623338331
 21.2 -23.41957623338331
 21.6 -26.28968718748001
 22 -26.56133970748798
 22.4 -27.16112308829086
 22.8 -27.16112308829086
 23.2 -26.06956998728443
 23.6 -28.22867873455614
 24 -28.22724263497853
 24.4 -27.71333127257329
 24.8 -28.45665811323886
 25.2 -28.33743543386411
 25.6 -29.4900390167531
 26 -29.90023597657428
 26.4 -29.63114045756709
 26.8 -29.46589155169335
 27.2 -29.64134960626062
 27.6 -29.62982629328189
 28 -30.11295541262962
 28.4 -30.00151665954588
 28.8 -30.15298865708564
 29.2 -30.38501839154607
 29.6 -31.47812575992345
 30 -31.49058467558319
 30.4 -31.36642047945848
 30.8 -31.06997063563614
 31.2 -31.06997063563614
 31.6 -32.40789516972374
 32 -32.26262579525253
 32.4 -32.26262579525253
 32.8 -31.90433627586235
 33.2 -33.42455671532769
 33.6 -33.3450042021864
 34 -32.74655946531505
 34.4 -32.80897307453441
 34.8 -33.95011236503102
 35.2 -33.26636724134864
 35.6 -33.26636724134864
 36 -33.18038290827386
 36.4 -34.67704004177812
 36.8 -34.59381555113109
 37.2 -34.59381555113109
 37.6 -33.99674896535343
 38 -34.02601336764427
 38.40000000000001 -34.46802854634321
 38.8 -35.40965301291415
 39.2 -35.52382492387606
 39.6 -35.52382492387606
 40 -35.791302718435
 40.40000000000001 -35.7850358183347
 40.8 -35.7850358183347
 41.2 -36.01975848482964
 41.6 -36.41634526458003
 42 -36.41634526458003
 42.40000000000001 -36.45981955713483
 42.8 -36.99456501528665
 43.2 -36.99456501528665
 43.6 -37.2234322278124
 44 -37.5913092025615
 44.40000000000001 -37.5913092025615
 44.8 -37.30300216690119
 45.2 -37.79812373984412
 45.6 -37.79812373984412
 46 -38.1067941707106
 46.40000000000001 -38.22188077217476
 46.8 -38.22188077217476
 47.2 -38.12749008282999
 47.6 -38.74786991251818
 48 -38.74786991251818
 48.40000000000001 -38.72672537614216
 48.8 -39.01181025799517
 49.2 -39.01181025799517
 49.6 -38.98960716642807
 50 -38.98960716642807
 50.40000000000001 -38.99393051303399
 50.8 -39.26757225313082
 51.2 -40.2424819469262
 51.6 -40.2424819469262
 52 -39.82818433547101
 52.40000000000001 -40.51095778439
 52.8 -40.51095778439
 53.2 -40.63915418891507
 53.6 -41.0365959452005
 54 -41.0365959452005
 54.40000000000001 -40.82828590642234
 54.8 -41.25277821378612
 55.2 -41.25277821378612
 55.6 -41.41961806707818
 56 -41.53394408652457
 56.40000000000001 -41.58081204565404
 56.8 -41.96856375771985
 57.2 -41.99485551134244
 57.6 -42.15760483622851
 58 -42.05358644636953
 58.40000000000001 -42.33156854142861
 58.8 -42.33156854142861
 59.2 -42.53178437069805
 59.6 -42.58972989016216
 60 -42.70190657699313
 60.40000000000001 -42.98962430775559
 60.8 -42.98962430775559
 61.2 -43.08478642105146
 61.6 -43.09309922411073
 62 -43.2529700192256
 62.40000000000001 -43.2529700192256
 62.8 -43.46212666594209
 63.2 -43.76232175850777
 63.6 -43.76232175850777
 64 -43.82568577800919
 64.40000000000001 -43.85519355422452
 64.8 -43.85519355422452
 65.2 -43.93548893095495
 65.60000000000001 -44.11039901570616
 66 -44.11039901570616
 66.40000000000001 -44.4020163730142
 66.8 -44.45214771879368
 67.2 -44.45214771879368
 67.60000000000001 -44.56612121640188
 68 -44.56612121640188
 68.40000000000001 -44.96489672128849
 68.8 -44.93026089243951
 69.2 -45.29656605798011
 69.60000000000001 -45.29656605798011
 70 -45.29694403106171
 70.40000000000001 -45.29694403106171
 70.8 -45.52125024428302
 71.2 -45.69058308369985
 71.60000000000001 -46.07147609795354
 72 -46.07147609795354
 72.40000000000001 -46.10171632019537
 72.8 -46.41597449775092
 73.2 -46.41597449775092
 73.60000000000001 -46.3198281772614
 74 -46.49436695220092
 74.40000000000001 -46.49436695220092
 74.8 -46.66238218372564
 75.2 -46.85496599389822
 75.60000000000001 -47.12126144019663
 76 -46.95933691374407
 76.40000000000001 -47.01058690209192
 76.80000000000001 -47.1794968503884
 77.2 -47.4361590666537
 77.60000000000001 -47.76276320305848
 78 -47.76276320305848
 78.40000000000001 -47.84602044127362
 78.80000000000001 -47.90440247720458
 79.2 -47.90440247720458
 79.60000000000001 -48.28895074043813
 80 -48.28895074043813
 80.40000000000001 -48.28895074043813
 80.80000000000001 -48.4323801566767
 81.2 -48.56477103888315
 81.60000000000001 -48.56477103888315
 82 -48.54604057740836
 82.40000000000001 -48.88127961969028
 82.80000000000001 -48.88127961969028
 83.2 -48.977311358131
 83.60000000000001 -49.02504130626539
 84 -49.02504130626539
 84.40000000000001 -49.10818286863069
 84.80000000000001 -49.42145854341693
 85.2 -49.42145854341693
 85.60000000000001 -49.54320036730378
 86 -49.64931029136451
 86.40000000000001 -49.64931029136451
 86.80000000000001 -49.67030544570571
 87.2 -49.89868055436766
 87.60000000000001 -49.89868055436766
 88 -50.05614853818767
 88.40000000000001 -50.13334714071583
 88.80000000000001 -50.13334714071583
 89.2 -50.17729957478316
 89.60000000000001 -50.39891261356645
 90 -50.39891261356645
 90.40000000000001 -50.63409253276426
 90.80000000000001 -50.64050075167357
 91.2 -50.66541361585641
 91.60000000000001 -50.70379398329553
 92 -50.78674098810556
 92.40000000000001 -50.78674098810556
 92.80000000000001 -50.988155731391
 93.2 -51.00084479916406
 93.60000000000001 -51.01541725232502
 94 -51.15132616043703
 94.40000000000001 -51.3364658187072
 94.80000000000001 -51.3364658187072
 95.2 -51.44593413459317
 95.60000000000001 -51.52512879716133
 96 -51.52512879716133
 96.40000000000001 -51.77940355037381
 96.80000000000001 -51.80266892172847
 97.2 -51.90260918719523
 97.60000000000001 -51.91296358192483
 98 -52.25907521408408
 98.40000000000001 -52.25907521408408
 98.80000000000001 -52.36259458734843
 99.2 -52.53505058214806
 99.60000000000001 -52.53505058214806
 100 -52.63659682841184




==> figures2/ex2/CE-7.txt <==
 epoch CE-err
0 0
 0.7 -9.186004691258344
 1.4 -13.40325408600752
 2.1 -11.33793899762728
 2.8 -9.075383813964269
 3.5 -7.896960791057317
 4.199999999999999 -9.337932129411753
 4.899999999999999 -11.98271892292354
 5.6 -13.25002801331583
 6.3 -12.88972617454019
 7 -13.58095217139209
 7.699999999999999 -15.29737856637183
 8.399999999999999 -16.98042459700904
 9.1 -17.37591762682858
 9.799999999999999 -17.81423289968244
 10.5 -17.84175065874055
 11.2 -18.64398926985814
 11.9 -20.05885483947738
 12.6 -20.6380402751975
 13.3 -20.93832945905075
 14 -21.99462386944249
 14.7 -22.33080703004248
 15.4 -22.67587881669961
 16.1 -23.70601234734963
 16.8 -24.81880368800337
 17.5 -25.12715797772745
 18.2 -25.50505129552282
 18.9 -26.56023458639796
 19.6 -26.86966376457445
 20.3 -27.43838366825471
 21 -27.973814373048
 21.7 -29.46850006785011
 22.4 -29.10721345891834
 23.1 -28.94948827486715
 23.8 -30.17168177510328
 24.5 -31.51573645493071
 25.2 -31.6574389465676
 25.9 -31.77824811649342
 26.6 -32.373471967779
 27.3 -33.02602283361799
 28 -33.57550641713608
 28.7 -34.10362292151963
 29.4 -34.53134385070572
 30.1 -34.90474089971811
 30.8 -35.39840008149565
 31.5 -35.99051692557171
 32.2 -36.37732529931497
 32.9 -36.74470875610133
 33.59999999999999 -36.984707905162
 34.3 -37.46503699059752
 35 -37.87233530841544
 35.7 -38.21680002524686
 36.4 -38.49081568639787
 37.09999999999999 -39.03359929604049
 37.8 -39.22628104463034
 38.5 -39.70813407756092
 39.2 -39.81449788376865
 39.9 -40.49572677311823
 40.59999999999999 -40.38785075930421
 41.3 -41.04309130824703
 42 -41.22797122396265
 42.7 -41.83227532059726
 43.4 -41.75766309145352
 44.09999999999999 -42.50794908440763
 44.8 -42.26642684646191
 45.5 -43.31321273730896
 46.2 -43.05289610629917
 46.9 -43.93889919775823
 47.59999999999999 -43.66356472311675
 48.3 -44.47358163535635
 49 -44.24418742087881
 49.7 -44.98831851961279
 50.4 -45.0710882630101
 51.09999999999999 -45.53335696576173
 51.8 -45.62244578703798
 52.5 -46.09682010913949
 53.2 -46.10396865970318
 53.9 -46.42460170795199
 54.59999999999999 -46.76162982818629
 55.3 -46.97753516058783
 56 -47.28240316606454
 56.7 -47.56924491066597
 57.4 -47.84744342918464
 58.09999999999999 -47.99913096157226
 58.8 -48.28128796125907
 59.49999999999999 -48.55438929797556
 60.2 -48.78250802199173
 60.9 -49.008755757286
 61.59999999999999 -49.20474223138591
 62.3 -49.46254685408636
 62.99999999999999 -49.72724554842409
 63.7 -49.88592592822275
 64.39999999999999 -50.09300722151664
 65.09999999999999 -50.3951366754866
 65.8 -50.37177508517818
 66.5 -51.04572194286444
 67.19999999999999 -51.03641215054331
 67.89999999999999 -51.48812442750473
 68.59999999999999 -51.71999835226583
 69.3 -52.01855110841152
 70 -52.35542662299372
 70.69999999999999 -52.63735211823082
 71.39999999999999 -52.98837758912774
 72.09999999999999 -53.21469645790856
 72.8 -53.66821064001677
 73.5 -53.85039844916881
 74.19999999999999 -54.29111342011691
 74.89999999999999 -54.44098243540839
 75.59999999999999 -54.7470054222302
 76.3 -55.01835333812605
 77 -55.30865118603834
 77.69999999999999 -55.69921569819209
 78.39999999999999 -55.8300413961361
 79.09999999999999 -56.18082823899073
 79.8 -56.48208059849122
 80.5 -56.79136089453528
 81.19999999999999 -57.07564745348849
 81.89999999999999 -57.32930153860557
 82.59999999999999 -57.60125346580764
 83.3 -57.85242352073671
 84 -58.20617900367595
 84.69999999999999 -58.43058582771619
 85.39999999999999 -58.64400032231273
 86.09999999999999 -58.91908798319783
 86.8 -59.09268886580367
 87.5 -59.35442539665224
 88.19999999999999 -59.66035500339038
 88.89999999999999 -59.83360168865972
 89.59999999999999 -60.05692702405498
 90.3 -60.27060629011568
 91 -60.49813395165485
 91.69999999999999 -60.67473254517719
 92.39999999999999 -60.92255844166395
 93.09999999999999 -61.10667063132473
 93.8 -61.23899908514608
 94.5 -61.42083730404099
 95.19999999999999 -61.61223888493593
 95.89999999999999 -61.80251647816029
 96.59999999999999 -61.90339496064395
 97.3 -62.08389757659862
 98 -62.29787205230704
 98.69999999999999 -62.38462759533135
 99.39999999999999 -62.65091227320638
 100.1 -62.73444627937182




==> figures2/ex2/DR-1.txt <==
 epoch DR-err
 140 0
 140.1 -0.6025509614505479
 140.2 -1.465025105589929
 140.3 -2.394263793128288
 140.4 -3.360187164768443
 140.5 -4.356024790951189
 140.6 -5.301599152773875
 140.7 -6.134427401929702
 140.8 -6.755451725525171
 140.9 -7.45839295298387
 141 -8.266555162188169
 141.1 -8.862800910857469
 141.2 -9.381373944138971
 141.3 -9.896342353904881
 141.4 -10.45658267017865
 141.5 -10.86692094011788
 141.6 -11.09504200172436
 141.7 -11.29407343740828
 141.8 -8.306868780676247
 141.9 -7.781843847395566
 142 -8.410635446492908
 142.1 -8.621429970382168
 142.2 -8.912040842046412
 142.3 -9.012931700765797
 142.4 -9.103210769046399
 142.5 -9.230069555068182
 142.6 -8.915281901968097
 142.7 -8.761569777936696
 142.8 -9.134270133110107
 142.9 -9.280352169111117
 143 -9.589066777244785
 143.1 -9.819400515891541
 143.2 -10.09220611739502
 143.3 -10.38356225596664
 143.4 -10.56078252011909
 143.5 -10.83522841607253
 143.6 -11.12114435234591
 143.7 -11.38081738416675
 143.8 -11.5599095040288
 143.9 -11.82608975149815
 144 -12.02301731839997
 144.1 -12.1447597062143
 144.2 -12.28027528697405
 144.3 -12.3998085773391
 144.4 -12.55660179582733
 144.5 -13.0311467593632
 144.6 -13.29285559232938
 144.7 -13.39478328910868
 144.8 -13.57419840980835
 144.9 -13.74276480678995
 145 -14.01019350015337
 145.1 -14.12583551644922
 145.2 -14.24319220187371
 145.3 -13.75042609212001
 145.4 -12.34933905709695
 145.5 -12.99304869810374
 145.6 -13.0101471254741
 145.7 -13.37218115920918
 145.8 -13.56644177619443
 145.9 -12.9692033430477
 146 -12.75718477474898
 146.1 -13.08767923251099
 146.2 -13.20656867938583
 146.3 -13.54786707656132
 146.4 -13.64652761605847
 146.5 -13.87808815986391
 146.6 -14.09942615909588
 146.7 -14.25041418236552
 146.8 -14.45813460446493
 146.9 -14.35782717438953
 147 -14.01358662193906
 147.1 -14.36678124706433
 147.2 -14.50472466593075
 147.3 -14.71871790482535
 147.4 -14.55550137962521
 147.5 -14.44658575041822
 147.6 -14.68828743505264
 147.7 -14.84063943348887
 147.8 -15.03129107534806
 147.9 -15.16531744510062
 148 -15.35537085721292
 148.1 -15.4783410320152
 148.2 -15.65876101388183
 148.3 -15.88003935421314
 148.4 -15.98798115612132
 148.5 -16.14273606523068
 148.6 -16.31865578128393
 148.7 -16.52203354614529
 148.8 -16.69623356441319
 148.9 -16.76931716496405
 149 -16.87667492482495
 149.1 -16.981863035163
 149.2 -17.05562386895325
 149.3 -17.15153587215058
 149.4 -17.31346762031014
 149.5 -17.39719899238633
 149.6 -17.5421865510284
 149.7 -17.67638021179985
 149.8 -18.10755730500311
 149.9 -17.27014129980646
 150 -17.72174826229499
 150.1 -17.67781517381422
 150.2 -17.8451453511935
 150.3 -17.98758111394007
 150.4 -18.12453507356836
 150.5 -18.33935720149994
 150.6 -18.46258509690043
 150.7 -18.62214255043917
 150.8 -18.76146513755158
 150.9 -18.89705237827356
 151 -18.98734767363451
 151.1 -19.08444799851507
 151.2 -19.16080943934056
 151.3 -19.23772567080934
 151.4 -19.34501176720954
 151.5 -19.41810164692469
 151.6 -19.38971855604332
 151.7 -18.89724649608369
 151.8 -19.22565367314803
 151.9 -18.79368082664156
 152 -18.76309234705181
 152.1 -19.01790540737709
 152.2 -19.0420110090078
 152.3 -19.29947672267451
 152.4 -19.42069852572698
 152.5 -19.50509764162892
 152.6 -19.5956178392803
 152.7 -19.65841219735339
 152.8 -19.72699513061365
 152.9 -19.79553637817338
 153 -19.99180495721875
 153.1 -20.17540111488308
 153.2 -20.24541985122652
 153.3 -20.30882326938984
 153.4 -20.45534529942033
 153.5 -20.60358573163912
 153.6 -20.75139581945619
 153.7 -20.85499293971647
 153.8 -20.92865120661451
 153.9 -21.01260538405679
 154 -21.09924285219366
 154.1 -21.23532180028022
 154.2 -21.76715336015693
 154.3 -21.26751425149925
 154.4 -21.6118495533294
 154.5 -20.98739682094899
 154.6 -20.77857654302329
 154.7 -21.04835999713833
 154.8 -21.09155408327243
 154.9 -21.16814741566548
 155 -21.31896530763554
 155.1 -21.40009334202998
 155.2 -21.47354704393081
 155.3 -21.60835476493652
 155.4 -21.62969515547738
 155.5 -21.61066128185844
 155.6 -21.81582169853666
 155.7 -21.90620221444566
 155.8 -22.00783859944673
 155.9 -22.15249299704057
 156 -22.5321103643814
 156.1 -22.62757349546324
 156.2 -22.68202660066305
 156.3 -22.74796756094769
 156.4 -22.85594896610261
 156.5 -22.9694090979969
 156.6 -23.12125754328888
 156.7 -23.23560966370199
 156.8 -23.31646056983354
 156.9 -23.37313169286345
 157 -23.41305033103897
 157.1 -23.46448724866292
 157.2 -23.51608202810575
 157.3 -23.6300908459908
 157.4 -23.70591672491063
 157.5 -23.76432581545481
 157.6 -23.81675129432202
 157.7 -23.8740010177305
 157.8 -23.95270725149615
 157.9 -24.03279038304834
 158 -24.08273738907439
 158.1 -24.13651372231679
 158.2 -24.1728851221846
 158.3 -24.20060765848045
 158.4 -24.23493191193075
 158.5 -24.29889574886356
 158.6 -24.37525186842138
 158.7 -24.4341491150194
 158.8 -24.47492932862399
 158.9 -24.54094602457705
 159 -24.59513196751893
 159.1 -24.62400755840303
 159.2 -24.6453559260462
 159.3 -24.67504613702675
 159.4 -25.29164429481773
 159.5 -24.52691956766985
 159.6 -24.9487946943556
 159.7 -24.00128926677904
 159.8 -23.7916917348785
 159.9 -24.03250699554122
 160 -24.06372198642564
 160.1 -24.3282169269789
 160.2 -24.4051659111891
 160.3 -24.45798821791168
 160.4 -24.56550864218392
 160.5 -24.22355301869367
 160.6 -24.1501150136773
 160.7 -24.58728543656332
 160.8 -24.59258028974
 160.9 -24.73777976771696
 161 -24.87383535672965
 161.1 -24.95625784548347
 161.2 -25.00066771150254
 161.3 -25.06944749060784
 161.4 -25.16926050901255
 161.5 -25.58654235353886
 161.6 -25.51178322361771
 161.7 -25.66124967559244
 161.8 -25.74318161464358
 161.9 -25.81970814169192
 162 -25.92274177687768
 162.1 -26.08291886937395
 162.2 -25.97490365097705
 162.3 -26.2094825346151
 162.4 -26.16673941800017
 162.5 -26.16378587767989
 162.6 -26.26266032977958
 162.7 -26.31069897520867
 162.8 -26.3827980910069
 162.9 -26.43016729549052
 163 -26.4262190114004
 163.1 -26.43782028130351
 163.2 -26.71112240879932
 163.3 -26.81826863161602
 163.4 -26.91780250535579
 163.5 -27.1842145660971
 163.6 -27.34265016230105
 163.7 -27.41515664327471
 163.8 -27.47917305445477
 163.9 -27.54007230671714
 164 -27.65147039398163
 164.1 -28.02928330993474
 164.2 -28.13816147481788
 164.3 -28.27652721119778
 164.4 -28.30804679310975
 164.5 -28.54284604508813
 164.6 -28.64566048228555
 164.7 -28.69013721484738
 164.8 -29.1645543512964
 164.9 -29.25040359959777
 165 -29.45718390268088
 165.1 -29.46086484472123
 165.2 -29.54720788377629
 165.3 -29.530734511707
 165.4 -29.67994683807562
 165.5 -29.73845538165312
 165.6 -29.85191707292419
 165.7 -29.87678124944922
 165.8 -29.97987062207183
 165.9 -30.09436731163674
 166 -30.12952837782809
 166.1 -30.49311425159574
 166.2 -30.54383943802632
 166.3 -30.62835100036164
 166.4 -30.71353765908644
 166.5 -30.8088107440565
 166.6 -30.8516845280884
 166.7 -30.94684570078343
 166.8 -31.33258769724254
 166.9 -31.42456138042345
 167 -31.47419595147689
 167.1 -31.5391114546731
 167.2 -31.58970323841598
 167.3 -31.89369997314759
 167.4 -31.91696444489839
 167.5 -31.9407674417697
 167.6 -31.97310395386739
 167.7 -32.01199437295286
 167.8 -32.17427050071998
 167.9 -32.53014702355815
 168 -32.55970995186366
 168.1 -32.62430272477793
 168.2 -32.73891677457668
 168.3 -32.79633908412448
 168.4 -32.85759901289022
 168.5 -32.88692744349433
 168.6 -32.92509975930726
 168.7 -32.96611877048838
 168.8 -32.98824920701102
 168.9 -33.04183458920902
 169 -33.08819062136222
 169.1 -33.11306878704172
 169.2 -33.13362680962592
 169.3 -33.64780191982894
 169.4 -33.71611040251348
 169.5 -33.72467526472683
 169.6 -33.80312957036843
 169.7 -33.83405632697204
 169.8 -33.85834200346375
 169.9 -33.88091810489669
 170 -33.90986750162068
 170.1 -33.92803896755105
 170.2 -33.94258095006735
 170.3 -33.95644968465233
 170.4 -33.98374843503952
 170.5 -34.01366018614381
 170.6 -34.03981081394083
 170.7 -34.06919247007152
 170.8 -34.09306640695205
 170.9 -34.12542123699819
 171 -34.1438084180811
 171.1 -34.16375466638591
 171.2 -34.18073448765104
 171.3 -34.19422419005458
 171.4 -34.20795054736156
 171.5 -34.22663221471632
 171.6 -34.24844633952241
 171.7 -34.26062849156332
 171.8 -34.27485168142448
 171.9 -34.28779096871138
 172 -34.29696647958507
 172.1 -34.31635814024697
 172.2 -34.33025730978347
 172.3 -34.33802950107204
 172.4 -34.34810607792232
 172.5 -34.35678098653094
 172.6 -34.36952908385958
 172.7 -34.37837609889752
 172.8 -35.09017923714399
 172.9 -35.42332033524441
 173 -35.49756499084413
 173.1 -35.48913572491049
 173.2 -35.51549625065243
 173.3 -35.55098412762204
 173.4 -35.58563280007309
 173.5 -35.59676369773217
 173.6 -35.62409827722104
 173.7 -35.64401065564472
 173.8 -35.96317994694688
 173.9 -35.99736947342441
 174 -36.00022077788653
 174.1 -36.03695015334616
 174.2 -36.0454495693249
 174.3 -36.06808045682811
 174.4 -36.08341910669805
 174.5 -36.10673920730691
 174.6 -36.14313949537117
 174.7 -36.1584269126819
 174.8 -36.17710606394247
 174.9 -36.19543207782714
 175 -36.24074672353373
 175.1 -36.64568587890877
 175.2 -36.7281329682248
 175.3 -37.00734381862216
 175.4 -37.06711704991397
 175.5 -37.06757401634129
 175.6 -37.10139413987144
 175.7 -37.11265908470946
 175.8 -37.14382092497642
 175.9 -37.39734442282825
 176 -37.45844866109464
 176.1 -37.46295948760649
 176.2 -37.66169757426794
 176.3 -37.80129333265376
 176.4 -37.84065473231982
 176.5 -37.86337787631648
 176.6 -37.88133264007813
 176.7 -37.91268594153426
 176.8 -37.94425453402884
 176.9 -38.15930156640951
 177 -38.20542775195934
 177.1 -38.20462294526468
 177.2 -38.24037043383976
 177.3 -38.25951457970626
 177.4 -38.30291185611352
 177.5 -38.31928593388802
 177.6 -38.34234041039928
 177.7 -38.37312061564652
 177.8 -38.39015685890158
 177.9 -38.40488539937341
 178 -38.41969196779993
 178.1 -38.4308362379499
 178.2 -38.44845766570388
 178.3 -38.46524577313446
 178.4 -38.486160785938
 178.5 -38.50062722562087
 178.6 -38.50964764521134
 178.7 -38.52190682767188
 178.8 -38.97562420240541
 178.9 -39.08571659214333
 179 -39.05501834404056
 179.1 -39.09480200575829
 179.2 -39.09152668570697
 179.3 -39.11380234865761
 179.4 -39.13868441232523
 179.5 -39.16315361702438
 179.6 -39.17215491644793
 179.7 -39.18308262624119
 179.8 -39.19769702835914
 179.9 -39.20579929831203
 180 -39.21896751308947
 180.1 -39.23253541040295
 180.2 -39.24454940065357
 180.3 -39.2581570804261
 180.4 -39.26431849145855
 180.5 -39.27586598793473
 180.6 -39.28510425259305
 180.7 -39.29181285937295
 180.8 -39.29757934051996
 180.9 -39.30178893824423
 181 -39.31271193452601
 181.1 -39.31982385072655
 181.2 -39.32372911822844
 181.3 -39.32866507213721
 181.4 -39.33581281599275
 181.5 -39.34327208235082
 181.6 -39.34765603565998
 181.7 -39.35154459171417
 181.8 -39.35655519801288
 181.9 -39.3619069935808
 182 -39.36887971033579
 182.1 -39.38452495025737
 182.2 -39.39335972456958
 182.3 -39.39913616447714
 182.4 -39.40366292255467
 182.5 -39.40689352792243
 182.6 -39.41161340142079
 182.7 -39.41683710010404
 182.8 -39.42463752329069
 182.9 -39.43125464763705
 183 -40.08895306122155
 183.1 -40.23690122946835
 183.2 -40.17296626879329
 183.3 -40.22012589232592
 183.4 -40.20776823468747
 183.5 -40.22950864575017
 183.6 -40.22552800236915
 183.7 -40.23613532646962
 183.8 -40.23829000728118
 183.9 -40.24618618325295
 184 -40.25305448230771
 184.1 -40.25976567535666
 184.2 -40.26670681506161
 184.3 -40.27133636992617
 184.4 -40.28103218887495
 184.5 -40.28798926008505
 184.6 -40.29188744991196
 184.7 -40.2956895400186
 184.8 -40.29935815500639
 184.9 -40.30214162968223
 185 -40.82692619971751
 185.1 -41.18257466074652
 185.2 -41.20569813903459
 185.3 -41.20743942925866
 185.4 -41.22299785683928
 185.5 -41.2354253818943
 185.6 -41.24613221704278
 185.7 -41.24959484503333
 185.8 -41.25397553260643
 185.9 -41.26459470833418
 186 -41.27285252301201
 186.1 -41.58912112769256
 186.2 -41.8068694132279
 186.3 -41.83340862849063
 186.4 -41.99141697962936
 186.5 -42.01945863138703
 186.6 -42.01213537481542
 186.7 -42.03441448362444
 186.8 -42.15224374434549
 186.9 -42.17982022045216
 187 -42.26635268584013
 187.1 -42.30633919267017
 187.2 -42.33488654990174
 187.3 -42.34336367580669
 187.4 -42.36476690059622
 187.5 -42.37819372408246
 187.6 -42.39077726794114
 187.7 -42.407056615911
 187.8 -42.42675430296428
 187.9 -42.44356978375589
 188 -42.45415815811118
 188.1 -42.47881442205547
 188.2 -42.49955958244486
 188.3 -42.51477606055744
 188.4 -42.53449121515295
 188.5 -42.54777797163683
 188.6 -42.56102388515538
 188.7 -42.57351778870009
 188.8 -42.8776867411503
 188.9 -42.95982986150341
 189 -42.93876042060633
 189.1 -42.97120810033875
 189.2 -42.96656366509208
 189.3 -42.9818822485275
 189.4 -42.99071698022109
 189.5 -43.00582492965297
 189.6 -43.0144418266207
 189.7 -43.03137322517205
 189.8 -43.05617987928721
 189.9 -43.43649282454305
 190 -43.54800428869235
 190.1 -43.51390589805809
 190.2 -43.55110580324926
 190.3 -43.54978204665885
 190.4 -43.90116641743937
 190.5 -43.99727953793117
 190.6 -43.96340430512731
 190.7 -43.99741768930527
 190.8 -43.99966972653334
 190.9 -44.01753473119209
 191 -44.02611497617355
 191.1 -44.0358467912325
 191.2 -44.04111749030661
 191.3 -44.05406387473267
 191.4 -44.06505411759133
 191.5 -44.07157673305078
 191.6 -44.0826314958377
 191.7 -44.08897930629503
 191.8 -44.09482653872913
 191.9 -44.1013649745942
 192 -44.51844830093845
 192.1 -44.62592051659817
 192.2 -44.57921335711012
 192.3 -44.61536844824163
 192.4 -44.60554407850141
 192.5 -44.622892459132
 192.6 -44.95616873428574
 192.7 -45.04498423148529
 192.8 -45.01196135301569
 192.9 -45.04292182614954
 193 -45.03500306812241
 193.1 -45.05751069624143
 193.2 -45.06063026384501
 193.3 -45.07606255472713
 193.4 -45.08988235735657
 193.5 -45.0978415658991
 193.6 -45.10085924596424
 193.7 -45.43200833613038
 193.8 -45.51912991588704
 193.9 -45.48419593858764
 194 -45.51266040162103
 194.1 -45.50597293713907
 194.2 -45.51894458442888
 194.3 -45.51925061764635
 194.4 -45.52740897738996
 194.5 -45.53145602972058
 194.6 -45.53667894465667
 194.7 -45.54037138078535
 194.8 -45.54430163437277
 194.9 -45.55155755280495
 195 -45.5560158794469
 195.1 -45.56004942981329
 195.2 -45.56390672862858
 195.3 -45.56671258823124
 195.4 -45.56894118617415
 195.5 -45.57048346529335
 195.6 -45.57199357792936
 195.7 -45.57382716303575
 195.8 -45.58015973996746
 195.9 -45.91991770122227
 196 -46.00580888811663
 196.1 -45.96635182614264
 196.2 -45.99513204182791
 196.3 -45.98563627330985
 196.4 -45.99777828774633
 196.5 -45.99725508750764
 196.6 -46.00395316054612
 196.7 -46.00553687009846
 196.8 -46.00808671581166
 196.9 -46.01028269782748
 197 -46.01370059633954
 197.1 -46.01821353791222
 197.2 -46.0218026813315
 197.3 -46.0235714988189
 197.4 -46.02653131140226
 197.5 -46.03007868120329
 197.6 -46.0320865167473
 197.7 -46.35005314112598
 197.8 -46.43593334429808
 197.9 -46.68999379072343
 198 -46.78258472242699
 198.1 -46.7389957028993
 198.2 -46.76999664057165
 198.3 -46.75779535512203
 198.4 -46.77109594118854
 198.5 -46.76948584940369
 198.6 -46.77644878815855
 198.7 -46.77795915347951
 198.8 -46.78275642216744
 198.9 -46.78491931270258
 199 -46.78669209366411
 199.1 -46.78803534598984
 199.2 -46.7899427761352
 199.3 -46.79223427996445
 199.4 -46.79584493873563
 199.5 -46.79906560628021
 199.6 -46.80111554582999
 199.7 -46.80401060017822
 199.8 -47.07357622378559
 199.9 -47.1455719969554
 200 -47.11099573724823
 200.1 -47.13469165843754
 200.2 -47.12569740444113
 200.3 -47.13611310270765
 200.4 -47.13496509432893
 200.5 -47.14018664076042
 200.6 -47.1428880539095
 200.7 -47.14641130123066
 200.8 -47.14847833173678
 200.9 -47.1507123881354
 201 -47.15218499678387
 201.1 -47.153498277331
 201.2 -47.15550049040491
 201.3 -47.15745116979128
 201.4 -47.15896722011011
 201.5 -47.16004501837191
 201.6 -47.43954622156796
 201.7 -47.51797355314447
 201.8 -47.47847921722119
 201.9 -47.50470975431228
 202 -47.75949413365235
 202.1 -47.84086453016421
 202.2 -47.80109461168238
 202.3 -47.82833643356884
 202.4 -47.81841330019282
 202.5 -48.06428899668159
 202.6 -48.12766736141853
 202.7 -48.35626063449976
 202.8 -48.44681471220614
 202.9 -48.40344268185468
 203 -48.62472366579443
 203.1 -48.66537259404563
 203.2 -48.6491038292737
 203.3 -48.66393996212538
 203.4 -48.66022625121151
 203.5 -48.66689764405969
 203.6 -48.66779909025843
 203.7 -48.67255353966898
 203.8 -48.90348107566478
 203.9 -48.96931305791951
 204 -48.93774376019113
 204.1 -48.959313320031
 204.2 -48.95007640972882
 204.3 -49.1758499963483
 204.4 -49.23587108678755
 204.5 -49.20658910675901
 204.6 -49.22650231774524
 204.7 -49.21901399597579
 204.8 -49.22605784558974
 204.9 -49.22917025917236
 205 -49.23430770407229
 205.1 -49.23529665457924
 205.2 -49.23982076804624
 205.3 -49.24100024670227
 205.4 -49.48494140510492
 205.5 -49.71852478071088
 205.6 -49.73054043827423
 205.7 -49.7260268225854
 205.8 -49.73182782474293
 205.9 -49.73225168147152
 206 -49.7353755842506
 206.1 -49.73722197438966
 206.2 -49.73950959007139
 206.3 -49.74079345504962
 206.4 -49.7418020874933
 206.5 -49.74364095569437
 206.6 -49.74532046307276
 206.7 -49.74611759129731
 206.8 -49.74701389275955
 206.9 -49.74862074826724
 207 -49.75005510759414
 207.1 -49.75105652059219
 207.2 -49.75176347499615
 207.3 -49.75313810420281
 207.4 -49.75493140477337
 207.5 -49.75697586206266
 207.6 -49.75783920129796
 207.7 -49.75854022367446
 207.8 -49.75925621469231
 207.9 -49.76047072762991
 208 -49.76162264411936
 208.1 -49.76256018446456
 208.2 -49.76459200567874
 208.3 -49.76683717558295
 208.4 -49.76799257986239
 208.5 -49.76893873922428
 208.6 -49.77077756673309
 208.7 -49.7719900674909
 208.8 -50.04621425703355
 208.9 -50.12628476763835
 209 -50.08587353168259
 209.1 -50.10920439557684
 209.2 -50.09834877015297
 209.3 -50.10708604252684
 209.4 -50.10390246387961
 209.5 -50.36293455894334
 209.6 -50.43518594986972
 209.7 -50.39744219436293
 209.8 -50.64324313123485
 209.9 -50.69689947710606
 210 -50.67048692854424
 210.1 -50.68672449952921
 210.2 -50.67855989351854
 210.3 -50.68495336000797
 210.4 -50.68346530610053
 210.5 -50.68655277401993
 210.6 -50.68647060257939
 210.7 -50.68720440049454
 210.8 -50.68714469623454
 210.9 -50.68800712370685
 211 -50.68837111209731
 211.1 -50.68901355293822
 211.2 -50.68956859333806
 211.3 -50.69001594348922
 211.4 -50.69114620710088
 211.5 -50.69199658347703
 211.6 -50.69257882390072
 211.7 -50.69296875035846
 211.8 -50.69329036759223
 211.9 -50.69382101581915
 212 -50.69400589096559
 212.1 -50.69404398226341
 212.2 -50.69425530506119
 212.3 -50.69441725003075
 212.4 -50.94250547259941
 212.5 -51.01276723443971
 212.6 -50.97559469507863
 212.7 -51.21181325464383
 212.8 -51.26257002498556
 212.9 -51.23685154148728
 213 -51.25239542618587
 213.1 -51.24449635868366
 213.2 -51.24902876494608
 213.3 -51.24711273246746
 213.4 -51.24898670645912
 213.5 -51.48073069202795
 213.6 -51.54930859436146
 213.7 -51.77459974119832
 213.8 -51.86958520718985
 213.9 -51.81813177803121
 214 -52.03869995691308
 214.1 -52.07793194117485
 214.2 -52.05814334500931
 214.3 -52.07092060546125
 214.4 -52.06571076715638
 214.5 -52.07007218309609
 214.6 -52.0690648003205
 214.7 -52.07113403443168
 214.8 -52.294801462968
 214.9 -52.36018350016931
 215 -52.32665023441379
 215.1 -52.34780575908577
 215.2 -52.3370775456491
 215.3 -52.34386249779332
 215.4 -52.34068366386544
 215.5 -52.56576824574925
 215.6 -52.63159909012033
 215.7 -52.59817522047832
 215.8 -52.61809468368217
 215.9 -52.60811986557725
 216 -52.61467742678413
 216.1 -52.61291561001683
 216.2 -52.6166050257149
 216.3 -52.61585325014249
 216.4 -52.61730239775112
 216.5 -52.84948091964665
 216.6 -52.91757028452459
 216.7 -52.88162735685471
 216.8 -52.90360224003506
 216.9 -52.89303204459567
 217 -52.90103489231301
 217.1 -52.89797198785662
 217.2 -52.90052141193166
 217.3 -52.89947618052678
 217.4 -52.90026769914149
 217.5 -52.90004730638978
 217.6 -52.9005579629024
 217.7 -52.90078489413978
 217.8 -52.90118043503224
 217.9 -52.90150496964269
 218 -52.90184145026611
 218.1 -52.90244304115887
 218.2 -52.90331943592194
 218.3 -52.90377384893957
 218.4 -52.90402529090274
 218.5 -53.14418009210173
 218.6 -53.21520861930096
 218.7 -53.17782085816396
 218.8 -53.19933928572822
 218.9 -53.18780200121207
 219 -53.19423881435193
 219.1 -53.19083783300155
 219.2 -53.19319548284759
 219.3 -53.19206259311927
 219.4 -53.19293777391991
 219.5 -53.19244818850606
 219.6 -53.19277892847399
 219.7 -53.43170399585888
 219.8 -53.50273416539469
 219.9 -53.46464729481362
 220 -53.48560351055636
 220.1 -53.47394795886792
 220.2 -53.48038187674689
 220.3 -53.47675134988096
 220.4 -53.47919175858051
 220.5 -53.47800619434639
 220.6 -53.47891553833031
 220.7 -53.47861599559694
 220.8 -53.47897218511878
 220.9 -53.47890237359578
 221 -53.47881267669158
 221.1 -53.4787365741649
 221.2 -53.47897965283363
 221.3 -53.47901266564628
 221.4 -53.47917472511666
 221.5 -53.47949797469482
 221.6 -53.47970979667216
 221.7 -53.47953293983757
 221.8 -53.71446492171857
 221.9 -53.783746236737
 222 -53.74637252847965
 222.1 -53.7668993519826
 222.2 -53.755564023625
 222.3 -53.76224001592789
 222.4 -53.75805282445199
 222.5 -53.76038789329834
 222.6 -53.75946084720897
 222.7 -53.76000649472552
 222.8 -53.75961117609762
 222.9 -53.75980866955152
 223 -53.7595363223343
 223.1 -53.75969676928644
 223.2 -53.76002387728965
 223.3 -53.9899711887379
 223.4 -54.05737187464499
 223.5 -54.020790199576
 223.6 -54.24678862303979
 223.7 -54.29665356857912
 223.8 -54.2706066865332
 223.9 -54.2852104083769
 224 -54.27734875287706
 224.1 -54.2815961554932
 224.2 -54.27895037784823
 224.3 -54.28085405965041
 224.4 -54.28026418584907
 224.5 -54.28067857595923
 224.6 -54.28048445209448
 224.7 -54.50512197249125
 224.8 -54.57136451811407
 224.9 -54.53549849683428
 225 -54.55524804477209
 225.1 -54.54487671164305
 225.2 -54.55093829516695
 225.3 -54.54666885977269
 225.4 -54.54870550990861
 225.5 -54.54770415388788
 225.6 -54.54801127141408
 225.7 -54.54724055820849
 225.8 -54.7686289076925
 225.9 -54.83377213341776
 226 -54.79867142788055
 226.1 -54.81812901319645
 226.2 -55.03864924020792
 226.3 -55.11369020215044
 226.4 -55.07336365128778
 226.5 -55.09638607380312
 226.6 -55.08379066373554
 226.7 -55.09082057319261
 226.8 -55.08630714368557
 226.9 -55.30684056788385
 227 -55.3708199168745
 227.1 -55.33687327651915
 227.2 -55.35586933758749
 227.3 -55.34567981480421
 227.4 -55.56824917497755
 227.5 -55.62947851724125
 227.6 -55.59657841060365
 227.7 -55.61451400261434
 227.8 -55.60467745024317
 227.9 -55.82831896046075
 228 -55.88990656388363
 228.1 -55.85664883307474
 228.2 -55.87511575474809
 228.3 -56.1007760250483
 228.4 -56.17754522488867
 228.5 -56.40710972115143
 228.6 -56.51167817450737
 228.7 -56.45533385926673
 228.8 -56.68801235820474
 228.9 -56.72959908016016
 229 -56.70728596449494
 229.1 -56.71928024418027
 229.2 -56.71281476131067
 229.3 -56.71637721846344
 229.4 -56.71335657156576
 229.5 -56.71442382826152
 229.6 -56.71424354873472
 229.7 -56.71456167649772
 229.8 -56.71411656907243
 229.9 -56.71433772129689
 230 -56.71449554821578
 230.1 -56.71460661559894
 230.2 -56.71408407921632
 230.3 -56.71393584089061
 230.4 -56.71429086995728
 230.5 -56.71462228604399
 230.6 -56.71466140033458
 230.7 -56.94509050432936
 230.8 -57.01356072439158
 230.9 -57.24418649813241
 231 -57.34414495586832
 231.1 -57.28975266961817
 231.2 -57.3200079906175
 231.3 -57.30329733300565
 231.4 -57.31263066525031
 231.5 -57.30641961572277
 231.6 -57.30935506424665
 231.7 -57.30749897893988
 231.8 -57.30836523227882
 231.9 -57.30759232136718
 232 -57.30879659299923
 232.1 -57.30818417739948
 232.2 -57.5368474423707
 232.3 -57.60405344400328
 232.4 -57.83227039787556
 232.5 -57.93119405571051
 232.6 -58.15956990027956
 232.7 -58.27353307347327
 232.8 -58.21052665602022
 232.9 -58.24572697266581
 233 -58.22649406428684
 233.1 -58.23767652827207
 233.2 -58.46630803680321
 233.3 -58.53988287964482
 233.4 -58.50015923972311
 233.5 -58.52247594444841
 233.6 -58.51019291600929
 233.7 -58.51721064354087
 233.8 -58.5129424695245
 233.9 -58.51596877043797
 234 -58.51521859647648
 234.1 -58.51587164700663
 234.2 -58.51532722225295
 234.3 -58.51589352748819
 234.4 -58.51506888282454
 234.5 -58.51532395859047
 234.6 -58.74620647173487
 234.7 -58.81500881468099
 234.8 -58.77845389797285
 234.9 -58.79869792823605
 235 -58.78670821274739
 235.1 -58.79417374350909
 235.2 -58.79087373193763
 235.3 -59.02550483752921
 235.4 -59.09360977172433
 235.5 -59.05634073346534
 235.6 -59.07600682781347
 235.7 -59.31084075853731
 235.8 -59.3906307869761
 235.9 -59.34710358399612
 236 -59.37053839934969
 236.1 -59.60637241671456
 236.2 -59.68940835018991
 236.3 -59.6443405439236
 236.4 -59.66920909541139
 236.5 -59.65507058566578
 236.6 -59.66318332307657
 236.7 -59.6591180253308
 236.8 -59.66162099974204
 236.9 -59.6600571234284
 237 -59.6607863049922
 237.1 -59.66027385404683
 237.2 -59.66061344309853
 237.3 -59.66039345286067
 237.4 -59.66017795577311
 237.5 -59.6597144115519
 237.6 -59.6596645096014
 237.7 -59.66034356092655
 237.8 -59.66078727990108
 237.9 -59.66028463815076
 238 -59.66013690704845
 238.1 -59.65990669863834
 238.2 -59.66015417586848
 238.3 -59.66020468904007
 238.4 -59.66023956996446
 238.5 -59.6603519192693
 238.6 -59.66018156233032
 238.7 -59.66046945090558
 238.8 -59.66063768465118
 238.9 -59.66027322570006
 239 -59.65997660903547
 239.1 -59.65985615719613
 239.2 -59.65997875124444
 239.3 -59.6601183349899
 239.4 -59.65991295679167
 239.5 -59.65957520998417
 239.6 -59.65947600947277
 239.7 -59.65922255064488
 239.8 -59.65909788857128
 239.9 -59.65893914519783




==> figures2/ex2/DR-10.txt <==
 epoch DR-err
140 0
 141 -11.09701224940962
 142 -3.533684693026491
 143 -10.83423983495793
 144 -8.955715095835037
 145 -11.93065714137192
 146 -11.82408904946425
 147 -13.56377725248275
 148 -14.23786011627131
 149 -14.89419702958195
 150 -16.57502630047613
 151 -16.67373831393592
 152 -18.34416733026844
 153 -18.78388345186007
 154 -19.9539846214211
 155 -20.86303547801705
 156 -21.74395622094528
 157 -22.62743934116181
 158 -23.82035068778704
 159 -24.32701323627946
 160 -25.72540287973295
 161 -26.00065883477324
 162 -27.53257763778002
 163 -27.74732124383315
 164 -29.23533687601196
 165 -29.43156233249889
 166 -30.82160702104074
 167 -31.07178672307609
 168 -32.35946293190783
 169 -32.64186438583305
 170 -33.77217734157314
 171 -34.1088842598379
 172 -35.14289505697311
 173 -35.50178814138283
 174 -36.41033568576083
 175 -36.77501108640114
 176 -37.63869551862521
 177 -37.98969006173732
 178 -38.80626776701769
 179 -39.18398787596352
 180 -39.98832402078061
 181 -40.37277369799518
 182 -41.07812613711098
 183 -41.44632901879249
 184 -42.10680574697396
 185 -42.47604168253883
 186 -43.06269944830903
 187 -43.46489594104814
 188 -43.99179797942824
 189 -44.39786273598573
 190 -44.87523857010519
 191 -45.27266317142021
 192 -45.70659486527535
 193 -46.09885951944548
 194 -46.52188027692653
 195 -46.91121727883451
 196 -47.31854727643581
 197 -47.69540962454565
 198 -48.07687566038539
 199 -48.43516137771567
 200 -48.80104775292629
 201 -49.14962149080747
 202 -49.50813017640661
 203 -49.85828620056913
 204 -50.22019445017962
 205 -50.58258486087303
 206 -50.95193621227246
 207 -51.31641225564773
 208 -51.6772311905264
 209 -52.03792743544041
 210 -52.39834981068546
 211 -52.75816964367013
 212 -53.11143938417111
 213 -53.46684929122307
 214 -53.82334274781789
 215 -54.18964416933292
 216 -54.55597081422815
 217 -54.92337613738571
 218 -55.28488502118109
 219 -55.64574930488156
 220 -56.00314931417525
 221 -56.36271133699282
 222 -56.72127857242693
 223 -57.08342859072225
 224 -57.44773050616557
 225 -57.81716662261268
 226 -58.18927092778547
 227 -58.5651578500579
 228 -58.9419409952233
 229 -59.31983637426099
 230 -59.6967646250211
 231 -60.07336855264946
 232 -60.44823234332151
 233 -60.82151882201887
 234 -61.19218743466311
 235 -61.56047807511487
 236 -61.92576356902685
 237 -62.28843432666457
 238 -62.64850301915991
 239 -63.00644002704907




==> figures2/ex2/DR-4.txt <==
 epoch DR-err
140 0
 140.4 -2.904945699998436
 140.8 -6.381963298066387
 141.2 -7.227896697918423
 141.6 -8.906751787200477
 142 -10.82030246040909
 142.4 -8.325467936898283
 142.8 -8.804082147167232
 143.2 -9.487133562814261
 143.6 -9.484244126947726
 144 -10.22181492043823
 144.4 -10.46497157980275
 144.8 -11.42215750115052
 145.2 -12.1096415384815
 145.6 -13.08844994286829
 146 -13.70054254253988
 146.4 -14.41063632449455
 146.8 -14.28285382244745
 147.2 -13.68785518955997
 147.6 -15.23888989475369
 148 -15.68110485560539
 148.4 -16.4308334600177
 148.8 -15.8485002032959
 149.2 -15.20379218427537
 149.6 -16.26092513745246
 150 -16.821025920269
 150.4 -17.5694236479134
 150.8 -18.18281530164698
 151.2 -18.32720284139122
 151.6 -17.96431441462697
 152 -17.80190023063111
 152.4 -17.82976643212342
 152.8 -18.71826191388199
 153.2 -19.14787567448094
 153.6 -19.82597232734916
 154 -20.26498172187262
 154.4 -20.7626251886544
 154.8 -21.07721725750189
 155.2 -21.42359401171426
 155.6 -21.6376358998208
 156 -21.90273985766499
 156.4 -21.64267233944523
 156.8 -19.66499000235309
 157.2 -20.97504097823878
 157.6 -20.28189173793894
 158 -20.76834498483457
 158.4 -21.11762418101478
 158.8 -20.87817492193406
 159.2 -21.46969662075069
 159.6 -21.62294154607959
 160 -21.93689637430645
 160.4 -22.4909390667976
 160.8 -23.45105201387173
 161.2 -23.85981849158908
 161.6 -24.01384659540167
 162 -24.76644843846432
 162.4 -24.97860217497105
 162.8 -25.884740120788
 163.2 -25.94284418091557
 163.6 -26.06949236908001
 164 -26.44050024002004
 164.4 -26.51687742088382
 164.8 -26.85636955559505
 165.2 -26.88245786058543
 165.6 -27.90689697332936
 166 -27.77558927883887
 166.4 -28.32625081701403
 166.8 -28.02905697181109
 167.2 -28.90674436772342
 167.6 -29.03899263017776
 168 -29.45162803076401
 168.4 -29.78129023492716
 168.8 -30.17496428554036
 169.2 -30.32282639901534
 169.6 -30.54808118308883
 170 -30.80050400040234
 170.4 -30.07409397471953
 170.8 -30.25699699449491
 171.2 -29.51220266135906
 171.6 -30.98544039012231
 172 -31.19169474633334
 172.4 -30.71077486734908
 172.8 -30.65584708642062
 173.2 -30.91641592649293
 173.6 -31.60133903126926
 174 -32.09359528716168
 174.4 -32.06725171802185
 174.8 -32.83272801460866
 175.2 -33.16093244135924
 175.6 -33.81086390392706
 176 -33.69153923963999
 176.4 -34.53817234376771
 176.8 -34.80148447182489
 177.2 -35.10366373000017
 177.6 -35.29372919778763
 178 -35.48437209545892
 178.4 -35.64038648864885
 178.8 -35.765567751283
 179.2 -35.88668842230001
 179.6 -35.98371448925547
 180 -36.72272838683327
 180.4 -36.01003342286173
 180.8 -36.96562361099752
 181.2 -37.08477516751825
 181.6 -37.45204543956761
 182 -37.22197639816329
 182.4 -36.93559583005768
 182.8 -37.63700363938747
 183.2 -37.30585841583269
 183.6 -36.69130805299572
 184 -36.67616739878636
 184.4 -36.9052381545389
 184.8 -37.5163849910844
 185.2 -37.70625678681539
 185.6 -38.29310165226124
 186 -38.17790251006698
 186.4 -38.83222308904362
 186.8 -39.35178793654294
 187.2 -39.5587957528157
 187.6 -39.72747193479141
 188 -39.85722850288027
 188.4 -39.81013524463079
 188.8 -40.3832849098361
 189.2 -40.17741306968979
 189.6 -40.66434680935828
 190 -40.39322610703799
 190.4 -40.78123803452008
 190.8 -40.47235444410468
 191.2 -41.07982837309638
 191.6 -41.17935706144878
 192 -41.62055857208611
 192.4 -41.73509376490698
 192.8 -42.88308746213363
 193.2 -42.89347598628733
 193.6 -43.32068018489949
 194 -43.52577628057916
 194.4 -44.17273994575435
 194.8 -44.0784031651522
 195.2 -44.58138238701756
 195.6 -44.60295859106188
 196 -44.91525951889254
 196.4 -44.99748034788416
 196.8 -45.03320622927825
 197.2 -44.75115927253145
 197.6 -45.21373772130641
 198 -45.27194503405583
 198.4 -45.48059622378953
 198.8 -45.6816397115962
 199.2 -45.95256738747848
 199.6 -46.21864883032757
 200 -46.43723888558363
 200.4 -46.36777665812819
 200.8 -46.82850937612151
 201.2 -47.08018709030348
 201.6 -47.55786897550416
 202 -47.5862981307483
 202.4 -48.07336771312853
 202.8 -48.09820575201676
 203.2 -48.3801547102029
 203.6 -48.49209467583724
 204 -48.61943670251435
 204.4 -48.75271076002915
 204.8 -48.85721349698399
 205.2 -48.91446313398785
 205.6 -49.96930088834343
 206 -50.13792308777604
 206.4 -50.65125569141017
 206.8 -50.4469834147719
 207.2 -50.86717287877632
 207.6 -50.97162266767082
 208 -51.15232956749303
 208.4 -51.26619337649086
 208.8 -51.38046735313543
 209.2 -51.97975551584294
 209.6 -52.07433876918756
 210 -52.42397554313354
 210.4 -52.59658333464975
 210.8 -52.69491205145879
 211.2 -52.93014527079666
 211.6 -53.15623050434584
 212 -53.2025122561295
 212.4 -53.46807100968174
 212.8 -53.34392785928046
 213.2 -53.64734879962823
 213.6 -53.47451752877495
 214 -53.73160099124664
 214.4 -53.51652915527259
 214.8 -53.95073188208173
 215.2 -54.30498514043671
 215.6 -54.50477251760493
 216 -54.61734940589472
 216.4 -55.06895742655679
 216.8 -55.15168324630346
 217.2 -55.33689928752446
 217.6 -55.46144311471117
 218 -55.5737870786261
 218.4 -56.27466425888666
 218.8 -56.41848979303259
 219.2 -56.50962907970132
 219.6 -56.65329883850173
 220 -57.27701435037405
 220.4 -57.68444380060254
 220.8 -57.87162389250212
 221.2 -57.93192667165832
 221.6 -58.23757572040851
 222 -58.28143448897633
 222.4 -58.17854778702012
 222.8 -58.04026788564178
 223.2 -58.31826773843667
 223.6 -58.33452594841884
 224 -58.23200101345351
 224.4 -58.12242816929003
 224.8 -58.09451874551
 225.2 -58.1828704184041
 225.6 -58.2564414158622
 226 -58.49172626006454
 226.4 -58.51355615794178
 226.8 -58.69592000337835
 227.2 -59.22711909350616
 227.6 -59.72627087580426
 228 -59.82436622242155
 228.4 -59.90063942464444
 228.8 -60.5093252818902
 229.2 -61.0285719715171
 229.6 -61.15301969921957
 230 -61.61346943581407
 230.4 -61.70893734032837
 230.8 -61.79465280213765
 231.2 -62.25112504355962
 231.6 -62.30985412257358
 232 -62.73303911643954
 232.4 -62.91152641711987
 232.8 -63.00835694618281
 233.2 -63.03968050711869
 233.6 -63.24754704853859
 234 -63.32965092825903
 234.4 -63.46183415615165
 234.8 -63.53993623607741
 235.2 -63.65385134496718
 235.6 -63.7116908076426
 236 -63.79802425329459
 236.4 -63.83204889475315
 236.8 -64.52705349634356
 237.2 -64.62453830124493
 237.6 -64.74118000906428
 238 -64.90127806190124
 238.4 -64.94975902652524
 238.8 -65.68150910613589
 239.2 -66.39567282382822
 239.6 -66.45360724573054




==> figures2/ex2/DR-7.txt <==
 epoch DR-err
140 0
 140.7 -5.834998494594592
 141.4 -6.665367911041599
 142.1 -6.059402780165776
 142.8 -9.340951981985768
 143.5 -10.0063054712397
 144.2 -11.28715409017497
 144.9 -11.82122511668735
 145.6 -12.47225807369901
 146.3 -12.83302015694491
 147 -13.4622755355957
 147.7 -14.51456701270999
 148.4 -15.41731791465809
 149.1 -15.56599253530107
 149.8 -17.16784557144486
 150.5 -18.69719788951878
 151.2 -18.69764886961643
 151.9 -18.13783400187545
 152.6 -18.59155371429145
 153.3 -19.49876038092552
 154 -20.45906886314768
 154.7 -21.36729637965765
 155.4 -22.54892706863763
 156.1 -23.03615795318614
 156.8 -22.21420427232836
 157.5 -22.28149038657786
 158.2 -23.22431064265245
 158.9 -24.45347970980944
 159.6 -25.00303932454619
 160.3 -25.17360411695286
 161 -25.64207703556174
 161.7 -26.46886325834548
 162.4 -27.17632831059495
 163.1 -27.62029498634882
 163.8 -28.03839601258764
 164.5 -28.54960965444459
 165.2 -29.22110437557973
 165.9 -29.80340429326338
 166.6 -30.41987507194317
 167.3 -31.03585184948865
 168 -31.21303768919912
 168.7 -31.88921774740026
 169.4 -32.40935036906583
 170.1 -32.41308021464081
 170.8 -32.62540322630792
 171.5 -32.89782603132289
 172.2 -33.59670895850883
 172.9 -33.91822054817358
 173.6 -34.22471574585488
 174.3 -34.43697795252504
 175 -35.04591179438749
 175.7 -35.38533678943615
 176.4 -35.78474172691267
 177.1 -35.9457426958984
 177.8 -36.33073025137185
 178.5 -36.50026808366421
 179.2 -36.66811400775487
 179.9 -37.23942082290814
 180.6 -37.21011808397456
 181.3 -37.64445314821359
 182 -38.14385393916677
 182.7 -38.47906352302245
 183.4 -38.78531160976406
 184.1 -39.00386399955929
 184.8 -39.35972781477383
 185.5 -39.81136156520775
 186.2 -39.93867445385565
 186.9 -40.34951621289477
 187.6 -40.38232794443721
 188.3 -40.77437232887951
 189 -41.0484113870419
 189.7 -41.37121419834816
 190.4 -41.71816993482501
 191.1 -42.1045854299426
 191.8 -42.19197619061706
 192.5 -42.76335338643037
 193.2 -42.90859678985359
 193.9 -43.03472829032974
 194.6 -43.62086820211941
 195.3 -43.82236403707898
 196 -43.87062217885617
 196.7 -44.44116513660498
 197.4 -44.8333025110487
 198.1 -45.09778229438588
 198.8 -45.2981954555521
 199.5 -45.52517697593407
 200.2 -45.80362800184878
 200.9 -46.10454407044936
 201.6 -46.41867714646833
 202.3 -46.77516118633018
 203 -46.91609318799679
 203.7 -47.0402754619764
 204.4 -47.14776166703341
 205.1 -47.94249801854555
 205.8 -48.58588654464785
 206.5 -49.07317148536642
 207.2 -49.20818958270632
 207.9 -49.29864923216599
 208.6 -49.39647920742412
 209.3 -49.9878991805187
 210 -50.30877466828886
 210.7 -50.47869830115867
 211.4 -50.57481868677256
 212.1 -50.6629629617644
 212.8 -50.78665953099222
 213.5 -50.9583277366034
 214.2 -51.00404243269708
 214.9 -51.43069364887776
 215.6 -51.90802451244268
 216.3 -52.38035976235186
 217 -52.46052114594507
 217.7 -52.57980866424704
 218.4 -53.22423713811769
 219.1 -53.47580168998235
 219.8 -54.01737947500249
 220.5 -54.19848984067552
 221.2 -54.5336568676517
 221.9 -54.66398362565844
 222.6 -54.65312598535915
 223.3 -54.58740367383022
 224 -54.54003257552432
 224.7 -54.5096442329644
 225.4 -54.52220156344278
 226.1 -54.60140160621228
 226.8 -54.92612349151369
 227.5 -55.210243219203
 228.2 -55.54090174632732
 228.9 -55.91376346945104
 229.6 -56.28642214590421
 230.3 -56.39983542551234
 231 -56.77317810872907
 231.7 -57.03974826063462
 232.4 -57.20995746265666
 233.1 -57.28683395486119
 233.8 -57.3889388340888
 234.5 -57.42969183610442
 235.2 -57.51169939100333
 235.9 -57.5673622948598
 236.6 -57.93666905623368
 237.3 -58.06276297897711
 238 -58.08468476381594
 238.7 -58.5566776761156
 239.4 -58.99171864711256



